Detection of 2460 SB2 candidates in the LAMOST-MRS, using projected rotational velocities and a binary spectral model

We present a new method for the detection of double-lined spectroscopic binaries (SB2) using $v\sin{i}$ values from spectral fits. The method is tested on synthetic and real spectra from LAMOST-MRS. It can reliably detect SB2 candidates for double-lined binaries with $v\sin{i}_1+v\sin{i}_2<300\,km\,s^{-1}$ if the radial velocity separation is large enough. Using this method, we detect 2460 SB2 candidates, 1410 of which are new discoveries. We confirm the correlation between the radial velocity separation estimated by the binary model and $v\sin{i}_0$ estimated by the single star model using the selected sample. Additionally, our method finds one new SB2 candidate in open cluster M~11.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> table_b1.csv <==
star,v0,v2,v1,mjd
J010308.47+053110.8,232.5491,-2.2808,328.3823,58790.6354
J010355.51+052339.3,230.6892,26.4132,356.1121,58790.6354
J010435.19+050047.0,207.7209,12.1824,345.4292,58790.6354
J010439.13+050635.9,183.9224,-7.8751,326.5927,58790.6354
J010441.06+044918.6,276.7974,1.7404,339.8935,58790.6354
J010504.16+053746.6,235.2642,-0.3658,331.1614,58790.6354
J010518.34+050421.1,255.1507,-6.0901,329.5868,58790.6354
J010542.82+052004.8,248.0743,14.0912,344.5199,58790.6354
J010543.48+044915.8,256.1422,6.033,344.4147,58790.6354
J010603.26+052622.0,191.0804,-4.7737,324.2159,58790.6354
J010607.79+051426.5,221.7589,2.0187,337.6565,58790.6354
J010613.83+045414.4,255.9676,16.9146,346.0949,58790.6354
J010731.06+045115.7,268.2785,16.1496,353.8167,58790.6354
J010755.35+052217.7,246.2446,2.4163,335.5096,58790.6354
J010755.38+051745.2,261.3711,9.8481,346.4232,58790.6354
J010800.62+054255.0,140.5389,373.6683,34.9247,58790.6354
J010803.52+051348.8,186.7203,-56.409,278.5088,58790.6354
J044240.29+472804.7,-399.9959,-17.8854,-583.9977,59544.7104
J044251.61+473427.1,-400.0,-1.1073,-584.0,59544.7104
J044301.28+474549.3,-400.0,-18.1393,-584.0,59544.7104
J044305.49+470902.5,-399.9831,11.6875,-583.9989,59544.7104
J044316.31+473100.9,-400.0,-1.3047,-583.9999,59544.7104
J044334.73+473537.7,-399.9803,46.8723,-584.0,59544.7104
J044340.98+470001.7,-399.9935,1.7155,-584.0,59544.7104
J044345.61+474543.0,10.2679,-3.4972,-584.0,59544.7104
J044412.95+473412.9,-399.9982,-40.0238,-584.0,59544.7104
J044419.84+474822.4,-399.999,-13.8392,-584.0,59544.7104
J044452.79+475616.7,-399.9993,-32.1502,-583.9971,59544.7104
J044524.90+472843.0,-400.0,-73.9912,-584.0,59544.7104
J044551.19+471131.9,-400.0,-42.063,-584.0,59544.7104
J044557.07+472312.2,-400.0,-2.0555,-584.0,59544.7104
J044558.59+474451.9,-18.6946,4.465,-583.9999,59544.7104
J044606.08+470551.6,-399.9999,89.246,-583.988,59544.7104
J044608.82+475758.6,-400.0,10.3519,-583.9999,59544.7104
J044622.71+471834.6,-400.0,23.3433,-583.9541,59544.7104
J044631.37+470926.6,-400.0,12.4183,-583.9993,59544.7104
J044638.50+465442.0,-400.0,-38.0293,-584.0,59544.7104
J044652.96+472900.5,-400.0,7.0954,-584.0,59544.7104
J044715.06+465331.8,-400.0,13.4423,-584.0,59544.7104
J044741.86+473220.6,-400.0,26.6779,-583.9999,59544.7104
J044748.16+470106.8,-399.9999,-12.8371,-584.0,59544.7104
J044753.14+475027.8,-399.7327,-2.0723,-583.9997,59544.7104
J044756.37+470523.4,-400.0,11.3712,-584.0,59544.7104
J044801.16+465614.4,-399.8676,80.8786,-583.996,59544.7104
J044821.41+465459.3,-400.0,-24.0438,-584.0,59544.7104
J044824.77+470754.6,-399.9997,333.7784,-583.9958,59544.7104
J044835.50+471005.6,-400.0,43.9032,-583.3212,59544.7104
J044950.37+465922.5,-400.0,-2.45,-584.0,59544.7104
J050115.09+492819.3,-132.1607,-35.8801,-211.9665,59544.7104
J050123.51+493007.2,-62.2557,17.7635,-157.5617,59544.7104
J050210.54+494517.5,-59.9178,24.9613,-150.8179,59544.7104
J050212.39+492419.3,-26.9252,-164.5576,18.8759,59544.7104
J050219.70+493644.2,-82.0333,16.2905,-158.632,59544.7104
J050248.40+500610.6,-122.6768,-8.0683,-182.5242,59544.7104
J050301.68+494858.3,-11.5127,-131.5808,45.8939,59544.7104
J050304.12+493108.9,-113.8466,-29.3246,-205.3597,59544.7104
J050311.57+493725.6,-37.0485,-162.645,26.1144,59544.7104
J050312.56+500502.2,-38.2856,-159.6542,30.7873,59544.7104
J050327.08+494748.7,-51.5077,26.9075,-149.0691,59544.7104
J050337.86+493732.0,-89.8795,-9.171,-185.7949,59544.7104
J050338.41+492434.2,-104.3393,1.4787,-174.1878,59544.7104
J050349.83+491352.9,-113.0476,11.3603,-163.4862,59544.7104
J050356.24+493257.1,-0.0515,75.4538,-99.1378,59544.7104
J050407.00+494326.4,-86.0743,-4.2029,-179.549,59544.7104
J050408.09+492607.4,-55.4871,-155.0071,25.3398,59544.7104
J050413.21+493009.0,-99.8397,-18.3597,-193.0423,59544.7104
J050435.18+495939.9,-57.5475,-155.229,20.4576,59544.7104
J050438.46+500147.6,-96.0017,-15.6015,-194.6409,59544.7104
J050439.69+492344.1,-45.4976,-152.329,25.2319,59544.7104
J050451.45+491923.0,-28.5368,-151.452,26.9815,59544.7104
J050454.83+494234.5,-81.2649,8.4823,-166.1262,59544.7104
J050459.69+495338.3,-64.7006,-159.2847,13.0962,59544.7104
J050501.70+492601.6,-90.2369,-3.5162,-177.9268,59544.7104
J050507.58+492902.9,20.5113,112.1424,-64.6413,59544.7104
J050512.11+495928.8,-139.1498,-44.6608,-220.1633,59544.7104
J050512.84+493803.6,-85.8063,12.5008,-163.1914,59544.7104
J050512.99+494648.6,-87.2518,5.3724,-175.3475,59544.7104
J050603.64+485921.5,-134.0717,-37.2589,-212.3322,59544.7104
J050623.90+490339.4,-103.7343,-2.8413,-181.4518,59544.7104
J050636.42+493204.3,-69.1876,-167.8133,12.1456,59544.7104
J050636.58+485711.7,-52.2456,-158.2863,17.9219,59544.7104
J050641.13+485325.8,-78.1368,10.9203,-167.9599,59544.7104
J050643.81+491050.2,-31.8823,59.2008,-117.2431,59544.7104
J050650.61+493645.7,-113.257,-18.8687,-192.7948,59544.7104
J050658.86+491249.1,-73.3177,1.8485,-173.4667,59544.7104
J050721.27+493253.2,-112.8723,-208.6049,-30.8784,59544.7104
J050739.30+492109.3,-76.7707,7.9716,-166.8939,59544.7104
J050741.91+492613.5,-5.3732,88.4797,-87.2229,59544.7104
J050743.12+493729.1,-64.6754,-163.5314,13.0667,59544.7104
J050755.07+485741.7,-86.025,-0.7446,-176.6397,59544.7104
J050757.27+493112.2,-103.5314,-14.8181,-190.1475,59544.7104
J050758.17+493327.3,-62.0886,-170.1797,5.647,59544.7104
J050822.67+491809.5,-63.5594,-190.8782,-11.2091,59544.7104
J050846.52+492005.0,-92.0377,25.7417,-147.3924,59544.7104
J050903.29+491020.5,-55.4156,-156.2885,30.5175,59544.7104
J050920.64+485844.5,-90.9578,26.9242,-146.0384,59544.7104
J050935.73+485316.6,-46.1646,-180.3651,-7.9104,59544.7104
J080814.77+543941.4,-133.3319,-248.1366,-29.7038,58476.7771
J080818.57+542004.5,-161.077,-17.8813,-235.7925,58476.7771
J080847.99+543830.6,-71.7051,-194.5031,19.9155,58476.7771
J080902.13+540400.8,-143.9371,19.3602,-195.0246,58476.7771
J080913.00+543310.6,-103.545,-231.8124,-15.6547,58476.7771
J080913.78+544723.1,-148.6085,-7.0394,-222.2406,58476.7771
J080917.55+542058.2,-68.609,4.503,-212.2597,58476.7771
J080923.32+542857.8,-131.3035,-42.2149,-262.8476,58476.7771
J080930.87+540351.4,-111.2353,27.0834,-189.5547,58476.7771
J080939.89+542459.7,-128.4248,-21.0225,-235.9725,58476.7771
J080942.24+543038.7,-87.4166,31.6904,-185.2725,58476.7771
J081000.82+545840.2,-42.1614,-169.7918,44.2801,58476.7771
J081003.18+543553.6,-42.0756,-180.2659,40.5563,58476.7771
J081010.68+542941.4,-86.6589,0.5401,-213.3114,58476.7771
J081012.12+535237.1,-201.0683,-64.576,-280.465,58476.7771
J081035.48+542930.9,-156.1474,-14.0018,-229.2796,58476.7771
J081037.35+543125.5,-206.6314,-39.5572,-255.2163,58476.7771
J081042.73+540629.7,-86.3793,18.4272,-198.336,58476.7771
J081047.73+535840.9,-134.4896,15.5383,-195.1082,58476.7771
J081053.46+545407.8,-138.8035,4.121,-211.9907,58476.7771
J081101.66+545338.2,-102.388,-8.6154,-225.9341,58476.7771
J081103.22+550527.0,-119.6387,-233.7232,-13.2122,58476.7771
J081114.61+540717.7,-89.8945,12.9839,-201.126,58476.7771
J081121.80+542311.8,-214.781,-51.3497,-268.7154,58476.7771
J081128.88+550139.5,-126.0682,18.9793,-195.2884,58476.7771
J081137.46+542403.5,-89.7457,-1.2759,-218.7449,58476.7771
J081145.48+544809.3,-139.3449,5.1246,-209.9556,58476.7771
J081156.41+550904.9,-124.9121,-21.2368,-237.7254,58476.7771
J081158.08+541000.0,-147.3909,-31.1352,-245.8913,58476.7771
J081200.24+535042.9,-102.7437,-6.9253,-234.0784,58476.7771
J081203.36+542752.7,-171.679,-15.7197,-234.2548,58476.7771
J081206.25+545552.2,-90.2519,19.2171,-193.6737,58476.7771
J081216.93+542154.9,-175.0484,-22.2681,-238.1448,58476.7771
J081221.79+540301.5,-142.6963,-8.5003,-227.8146,58476.7771
J081222.17+544135.9,-132.0977,6.5327,-205.9234,58476.7771
J081223.63+550621.5,-201.2109,-56.5409,-270.7194,58476.7771
J081231.83+535334.0,-175.0954,3.2034,-210.6083,58476.7771
J081233.68+535907.0,-73.1527,-202.103,12.523,58476.7771
J081245.57+545341.3,-169.4775,-59.0582,-278.0417,58476.7771
J081251.74+541819.0,-105.8047,-233.9672,-17.7324,58476.7771
J081254.95+535449.4,-199.9642,-45.9878,-263.1665,58476.7771
J081309.75+544523.9,-186.6096,-46.2757,-260.0238,58476.7771
J081316.07+540553.5,-160.5039,-11.8488,-231.1965,58476.7771
J081321.68+535107.0,-123.1764,-238.483,-21.5909,58476.7771
J081324.62+543559.3,-149.4163,-16.1461,-235.6833,58476.7771
J081331.12+535311.0,-63.2122,-195.9993,19.8568,58476.7771
J081344.95+545809.6,-197.0026,-55.8176,-270.1213,58476.7771
J081348.07+543652.3,-145.7668,12.5689,-202.0489,58476.7771
J081355.10+542312.5,-100.5316,-232.1642,-15.6056,58476.7771
J081401.26+550548.9,-103.5827,-0.648,-216.2897,58476.7771
J081404.42+544605.4,-172.7843,-33.6763,-251.1594,58476.7771
J081409.77+542121.5,-240.8057,-97.0415,-311.7301,58476.7771
J081412.23+540140.1,-120.7706,-25.335,-243.3884,58476.7771
J081428.15+535432.3,-171.1461,-25.2821,-239.5314,58476.7771
J081451.62+535604.0,-106.8402,5.627,-213.2537,58476.7771
J081451.91+545357.3,-109.8878,53.0062,-160.472,58476.7771
J081509.71+540048.5,-148.5573,-280.4792,-63.7513,58476.7771
J081513.07+540421.9,-80.3703,-198.9875,18.2063,58476.7771
J081524.85+535550.8,-63.9555,-239.6359,2.7741,58476.7771
J093106.97+473831.4,98.0989,139.5572,-487.8088,59544.8799
J094454.67+502830.5,-116.1403,-30.4698,-206.9249,59544.8799
J094502.32+502039.4,-75.0496,0.3261,-176.2292,59544.8799
J094532.49+502554.7,-88.6365,19.008,-157.9872,59544.8799
J094556.10+502646.7,-113.0604,-16.3113,-191.1932,59544.8799
J094608.18+502523.7,-103.8204,-204.7665,-27.2461,59544.8799
J094708.70+510333.2,-129.6232,-14.6606,-188.6547,59544.8799
J094725.77+502828.8,-99.2251,-15.0832,-191.5173,59544.8799
J094745.98+503114.3,-105.8193,-18.5559,-195.9812,59544.8799
J094751.72+504657.1,-154.3407,-41.7627,-215.8579,59544.8799
J094803.39+504335.8,-96.8051,-5.1626,-181.5294,59544.8799
J094835.63+504759.2,-117.5586,-213.762,-35.9185,59544.8799
J094838.98+502145.6,-50.6455,35.4569,-141.8265,59544.8799
J094839.07+502629.5,-85.1133,14.0622,-162.1765,59544.8799
J094909.40+504247.9,-48.8854,-149.01,29.4915,59544.8799
J095019.99+504240.0,-138.6239,-38.5887,-211.7679,59544.8799
J095145.74+504240.3,-93.5597,-193.662,-15.7372,59544.8799
J095151.28+495952.5,-145.2425,-61.9355,-237.9075,59544.8799
J095322.84+500844.1,-74.9148,19.4814,-155.58,59544.8799
J095339.26+501609.4,-69.1767,9.8361,-164.7228,59544.8799
J095341.22+502006.2,-83.6259,12.3217,-162.6563,59544.8799
J095358.89+502050.0,-29.7666,-129.6176,47.2237,59544.8799
J095405.16+501117.4,-73.9758,17.6502,-158.8619,59544.8799
J121057.66+484355.0,-124.1991,-260.5175,-45.2123,58476.8938
J121117.08+483220.4,-169.3906,-44.3141,-264.7385,58476.8938
J121125.35+492220.3,-102.03,-229.2795,-15.0632,58476.8938
J121137.94+483758.8,-109.9435,43.5919,-172.933,58476.8938
J121140.33+491738.5,-230.3302,-49.6388,-262.7484,58476.8938
J121159.01+490230.3,-73.9702,-207.1456,6.6505,58476.8938
J121220.59+483349.6,-145.7521,-6.6296,-223.8077,58476.8938
J121245.57+491241.0,-157.8436,-27.8695,-244.8132,58476.8938
J121245.99+491427.3,-83.5955,-234.8295,-4.5869,58476.8938
J121357.26+481800.2,-197.4434,-93.9886,-314.2204,58476.8938
J121402.83+483105.6,-325.5154,-145.6203,-366.8073,58476.8938
J121412.84+492539.0,-155.0833,-2.7915,-218.6468,58476.8938
J121434.32+484839.5,-199.4359,-35.0217,-246.8654,58476.8938
J121436.13+492547.6,-145.6746,-44.3618,-259.3894,58476.8938
J121440.44+482728.0,-169.4409,-20.9373,-241.7312,58476.8938
J121441.17+485346.1,-165.8449,-24.4387,-241.6957,58476.8938
J121445.85+492619.7,-58.4606,-201.3932,13.5276,58476.8938
J121448.05+490229.1,-133.9395,4.5917,-213.5094,58476.8938
J121451.77+490820.7,-224.0865,-59.39,-275.4291,58476.8938
J121452.54+492126.0,-230.4368,-77.6214,-294.3364,58476.8938
J121458.06+481944.4,-165.8303,-28.528,-244.8219,58476.8938
J121505.46+491204.5,-152.9293,-13.1954,-223.4077,58476.8938
J121514.28+492147.4,-134.7402,15.9938,-201.3514,58476.8938
J121520.09+485227.6,-156.2501,20.096,-193.4903,58476.8938
J121525.94+483000.2,-193.0849,-24.2923,-243.9865,58476.8938
J121526.18+492533.2,-203.064,-43.3417,-258.1595,58476.8938
J121526.97+491251.9,-57.1695,-229.9722,-4.649,58476.8938
J121536.18+485449.3,-195.9499,-43.2502,-260.3356,58476.8938
J121555.61+490502.7,-145.2502,-1.6941,-217.2158,58476.8938
J121557.92+483444.9,-121.4582,19.3341,-198.7471,58476.8938
J121603.89+491124.9,-165.3616,-0.2171,-213.7989,58476.8938
J121607.40+493109.7,-173.1846,-35.9178,-256.36,58476.8938
J121634.90+492821.5,-101.7556,-235.3656,-21.0235,58476.8938
J121646.84+482702.8,-78.7189,-196.796,19.3147,58476.8938


==> table_c1.dat <==
# star                  source_id          
  J000024.99+340651.5   2875121652781859200  
  J000151.03+340757.3   2875206688837760640  
  J000223.56+340644.8   2875159070536814464  
  J000247.24+351645.5   2876964296830796160  
  J000344.64+380203.8   2880710466094217984  
  J000429.80+363651.3   2877196774820732288  
  J000507.30+343625.1   2876695599381581312  
  J000538.47+360212.5   2877105236181481728  
  J000540.51+343758.9   2876700856421550336  
  J000619.44+350650.3   2876735770211479168  
  J000629.12+355242.3   2876917666369727616  
  J000714.93+364924.5   2877542227630282496  
  J000728.07+371123.1   2877603181806114816  
  J000748.83+361917.3   2877141283842523392  
  J000844.21+372949.5   2877637747703176704  
  J000901.23+335520.0   2875845612469600256  
  J000903.48+350438.1   2876067060982902784  
  J000922.13+334600.5   2875839324637491840  
  J001036.15+362126.1   2877318060401519232  
  J001346.32+345123.8   2875829085434569728  
  J001404.68+363858.0   2877384653870512384  
  J001454.48+360834.3   2876514596575315200  
  J004213.57+083554.8   2557875714527506944  
  J004220.18+060544.1   2556181641987505152  
  J004220.61+074556.7   2557575169896442240  
  J004321.24+071312.4   2557116226871088640  
  J004401.41+092308.1   2750188677706557696  
  J004526.36+052924.0   2555900682407681024  
  J004722.42+071425.7   2556723666859682944  
  J004731.50+060530.3   2556043683342328704  
  J004801.09+064558.1   2556641409646684672  
  J004812.94+090913.3   2581973848312906368  
  J004819.76+054431.7   2555950121774761600  
  J004830.81+054831.1   2555950985063876352  
  J004834.96+082514.7   2557681959964160512  
  J005020.50+065749.9   2556489161646011776  
  J005153.14+055123.4   2553335349980542336  
  J005247.00+094808.2   2581952820152990080  
  J005247.52+094104.1   2581916673708229248  
  J005320.94+063508.7   2556402708248579072  
  J005359.61+100513.1   2582339740871439360  
  J005404.78+095431.1   2581948765703901696  
  J005416.30+075253.8   2580658179570980224  
  J005425.62+081141.3   2580883953116394624  
  J005523.35+053619.4   2553102494033987328  
  J005544.13+085848.0   2581067369695166720  
  J005608.98+111426.7   2582702068607743488  
  J005615.45+091010.9   2581097052213931648  
  J005642.76+092420.2   2581119111165959936  
  J005657.10+061406.1   2553410803966030464  
  J005705.90+110243.8   2582683411269842688  
  J005715.75+101239.2   2582308134207437440  
  J005726.72+093124.9   2581485385976649088  
  J005742.47+042430.7   2551780468740290944  
  J005744.17+100017.7   2582288411717619200  
  J005803.66+110041.4   2582493230117913728  
  J005806.25+041144.6   2551760711890732544  
  J005814.34+032313.1   2551456044090544512  
  J005815.13+092627.4   2581480339390718336  
  J005818.69+094204.4   2581494731825481984  
  J005837.61+025304.6   2539324135869045888  
  J005842.38+064326.8   2577471279477899776  
  J005851.97+030357.8   2551431442517874944  
  J005931.70+050839.4   2552255938799826304  
  J005958.76+044940.9   2552193541514952704  
  J010003.73+072757.3   2577583395304241024  
  J010009.80+121300.2   2584289591599704064  
  J010017.88+022951.4   2539248956761545088  
  J010027.41+121244.1   2584290038276303744  
  J010027.90+024708.8   2539398623486068736  
  J010047.77+081625.1   2580742670167697664  
  J010056.48+113522.4   2584040273042478208  
  J010130.60+023736.7   2539346297900128768  
  J010142.09+033040.8   2539466556984423424  
  J010145.98+024252.5   2539353165552209280  
  J010147.87+103102.6   2581673883501336576  
  J010148.80+045801.9   2552281261926970240  
  J010155.68+024810.1   2539354750395765632  
  J010203.96+102857.5   2581667634324568576  
  J010205.93+030209.6   2539432643923026816  
  J010210.27+103720.6   2581682202853634048  
  J010214.19+050713.6   2552289611343407488  
  J010235.70+043355.0   2551974734405305216  
  J010249.66+024403.9   2539339524736290944  
  J010304.89+111617.5   2583980830695112960  
  J010331.69+081733.9   2578106865917953664  
  J010410.26+045115.6   2552079398464043520  
  J010416.62+120730.6   2584191043574603776  
  J010440.62+011906.3   2538167479700681088  
  J010440.98+051109.5   2552126574384836992  
  J010559.58+103544.7   2583132596129600128  
  J010610.64+025836.5   2539552181452403456  
  J010620.02+015051.1   2538297947922922368  
  J010630.76+033025.0   2539794138434376960  
  J010646.83+113511.5   2583359812783836544  
  J010742.94+053904.7   2576178837919097728  
  J010802.74+020125.7   2538316467821932672  
  J010828.77+452353.8   376873901234731264   
  J010850.48+052427.0   2576120838680759040  
  J010854.06+041820.8   2539953090879789568  
  J010900.12+092004.7   2579788775111086976  
  J010903.49+010005.7   2537990565703608832  
  J010911.80+104355.3   2583032815449322624  
  J010930.97+090324.3   2578221867962256000  
  J010935.96+101557.0   2582865483523444224  
  J010938.34+023350.3   2538746067630656640  
  J011004.42+020031.2   2538630790708445312  
  J011102.95+453709.4   400850740844695168   
  J011124.84+465749.1   401078859445256192   
  J011139.92+444740.7   376792365575481984   
  J011200.67+465745.4   401031438708793344   
  J011239.37+454655.9   400867753213471744   
  J011257.06+045210.1   2564097816469823104  
  J011305.05+015359.8   2538448855893652992  
  J011339.26+014716.1   2538399167416834432  
  J011346.73+451302.9   397847326052054912   
  J011415.99+042622.7   2563790777847807488  
  J011423.58+435343.2   373685695470734208   
  J011441.79+025406.3   2538805991014325760  
  J011454.11+473918.8   401532163177872384   
  J011626.40+462423.4   398364096516834432   
  J011628.57+454737.2   397923570311332480   
  J011630.15+452938.0   397889794688595968   
  J011645.51+465031.7   398400414760185344   
  J011745.77+475314.8   398561527573335040   
  J011806.87+444307.4   397573204059374848   
  J011822.20+452034.2   397876291311609472   
  J012038.57+461558.0   398136188372029440   
  J012044.60+433436.0   397447687935516032   
  J012105.02+464515.6   398243077221817728   
  J012136.80+460124.7   398117389297783296   
  J012206.92+475844.0   400016589477303168   
  J012318.41+442805.6   396842024529155584   
  J012341.55+473034.6   399793736510588160   
  J012347.88+434544.9   396717371696050944   
  J012425.58+463523.2   398204323731624448   
  J012427.41+455342.6   398057848168958208   
  J012505.63+475659.1   399911315535442688   
  J012513.26+435016.6   396762657831309952   
  J012532.06+462822.2   398189411606998912   
  J012533.14+471152.7   399727559654771712   
  J012555.10+441004.3   396796536533245824   
  J012622.69+462528.4   398190648557592320   
  J012626.46+464739.5   399701171375821568   
  J012629.36+461604.9   397433085045825536   
  J012728.97+465554.5   399706084818467456   
  J012740.40+471404.7   399739619923097216   
  J012756.72+470703.2   399732404378049280   
  J012834.15+461106.1   397419959625910784   
  J012910.57+444032.1   397196827485274368   
  J012931.00+451751.8   397309458707525888   
  J012933.73+444852.5   397205245621151616   
  J012940.59+441423.7   396971663822239872   
  J013057.61+444452.8   397014033676720384   
  J013058.01+443915.7   397000422923259520   
  J013058.42+471413.9   399070429658351616   
  J013158.15+440600.8   396913428362931328   
  J013247.63+445059.7   397053268201124480   
  J013321.00+454623.6   398653371154303232   
  J013351.27+444246.2   397049046250410624   
  J021901.63+590950.1   459189251573114112   
  J023107.60+341056.7   326697649443285504   
  J023203.81+344854.7   327104507403175936   
  J023223.07+331559.6   134421279386537088   
  J023300.41+360753.6   327532698461492480   
  J023301.39+362342.1   327551355799370368   
  J023428.67+344255.0   134960074446609792   
  J023509.61+345309.9   135056797108124672   
  J023539.46+323855.8   134164337263227520   
  J023745.10+364702.1   333386360928717184   
  J023821.98+343516.3   134979659495658624   
  J023838.53+331839.0   134585450218925440   
  J023954.44+351658.3   141039136795692544   
  J024003.59+340122.3   134716807497192960   
  J024038.41+340616.7   134716425242707200   
  J024050.52+330038.8   133809435524288000   
  J024221.03+343450.6   140760170079525504   
  J024247.33+352935.8   140874347489974144   
  J024300.67+341628.5   140737836249607040   
  J024317.17+343452.7   140751885086581760   
  J024342.15+352033.4   140857236340278912   
  J024343.97+321210.4   133480441033457024   
  J024352.14+335938.7   133964153131044224   
  J024454.55+342823.7   139994119712609024   
  J024607.55+535930.1   453154959957274880   
  J024613.06+324116.9   133590598352127616   
  J024705.25+324456.2   133614989470042624   
  J024718.75+333921.9   139710411352707840   
  J024731.24+553642.1   454466574249060864   
  J024748.73+544016.4   453581123790915456   
  J024807.54+360233.5   141321603908569344   
  J024809.89+535306.7   453474814756649728   
  J024816.89+542827.6   453566246024364032   
  J024856.15+355853.3   141308001746955392   
  J024900.91+360329.1   141314972481804032   
  J024902.68+544548.1   453576893241756672   
  J024927.77+531532.9   452873381902628608   
  J024953.49+541919.6   453512335596190080   
  J025001.32+535044.1   453465636409437952   
  J025005.03+542918.7   453522471718967040   
  J025009.33+344324.3   140070737632322944   
  J025012.91+350730.6   140098951274235264   
  J025041.70+553101.8   453726186307524096   
  J025110.84+341403.2   139834965404034560   
  J025129.62+540418.5   453305794906033280   
  J025134.94+340543.2   139785517444383744   
  J025152.10+350330.9   140458285418432512   
  J025203.87+533507.1   453257420695271296   
  J025209.34+551325.2   453704028574511872   
  J025234.92+540002.7   453306761279371136   
  J025342.85+545042.3   453636580408221952   
  J025424.31+533519.8   453230482660782080   
  J025443.06+561805.9   459778005683388928   
  J025527.98+544325.4   453442203067702656   
  J025552.66+563952.3   460634078566446976   
  J025558.58+521024.9   441076000091056256   
  J025612.92+554844.0   459683413324072320   
  J025628.30+531201.6   441191517530941952   
  J025703.91+563130.6   459877786365169280   
  J025729.67+544826.5   453437087766613376   
  J025805.56+561552.5   459812812099972608   
  J025808.36+525351.2   441134136768421120   
  J025815.61+521554.0   440893378080950784   
  J025830.34+543903.5   459389225244371712   
  J025907.56+540449.3   441343451995103744   
  J025921.49+550022.8   459447087043603712   
  J030035.12+543930.2   459380497871271040   
  J030043.38+544254.0   459381013267320192   
  J030109.42+550249.0   459421008002607872   
  J030147.64+533516.0   441273671665848192   
  J030205.61+551902.3   459432518514769408   
  J030215.31+531045.3   441058614062262912   
  J030257.56+532031.4   441067994270799104   
  J030257.79+531053.4   441057102234196480   
  J030354.60+534212.1   447264807446347136   
  J030401.60+524113.6   440961307283949696   
  J030523.90+562712.8   460006154345863936   
  J030539.81+533430.8   447067238950481024   
  J030546.02+560415.4   459574664751769088   
  J030635.95+553249.9   447534565750624384   
  J030639.70+562456.2   460003302487567232   
  J030644.18+555445.2   459558756193381376   
  J030750.25+540358.1   447114998986540672   
  J030757.55+541820.9   447215776098354176   
  J030824.33+542558.4   447218834115038208   
  J030913.38+554653.8   447915374731365888   
  J030947.20+291057.3   122096677456179840   
  J031018.46+521716.4   446144130219767040   
  J031052.11+521436.7   446141553239719168   
  J031058.68+521811.9   446145126652155904   
  J031122.96+540557.2   447151214151355264   
  J031156.55+530921.2   446254077083513344   
  J031221.47+313926.1   123531578785809536   
  J031239.67+531506.6   446349322276449152   
  J031259.66+554411.0   447868267530633088   
  J031316.88+550422.1   447624210308521088   
  J031321.61+302831.8   122573423121772032   
  J031335.14+303002.8   122579092478600832   
  J031428.35+551653.7   447633075122042368   
  J031433.72+553214.5   447675165800278144   
  J031528.82+284518.5   121801256721500160   
  J031610.44+311947.5   123472510099411840   
  J031612.49+554820.4   447778348094322816   
  J031617.55+323008.9   125105250506966784   
  J031619.47+531904.7   446315688392069760   
  J031641.88+291322.8   122194332128155008   
  J031706.22+532251.3   446316822263390976   
  J031708.61+534136.4   446342385908608384   
  J031740.25+495732.8   436541545418764032   
  J031749.06+302546.7   122598501435225600   
  J031757.67+292525.9   122226149245856384   
  J031801.46+303534.1   122625512485060480   
  J031852.29+505152.3   442607654148243072   
  J031857.63+502020.2   442553193961809536   
  J031858.65+293455.3   122320123130544256   
  J031906.94+311418.2   124162835899428736   
  J031929.90+494255.9   436474475209160704   
  J031938.85+500653.3   442500005087356672   
  J032051.65+312518.7   124187231313737088   
  J032052.98+321123.9   124369475365799680   
  J032126.00+323215.5   125153014840467456   
  J032211.31+291238.8   119237539202927232   
  J032223.85+513956.1   442912798683449088   
  J032226.93+325519.9   125539802414884608   
  J032230.38+490944.3   441640564952556800   
  J032250.50+505047.9   442642009585363456   
  J032251.91+315544.0   124301443083937536   
  J032254.06+311314.0   123984027820803584   
  J032301.33+500537.9   441760927116922112   
  J032321.30+322050.6   124386208558440960   
  J032354.86+523242.3   443348896783632384   
  J032403.77+285049.3   119026707848257152   
  J032404.25+481939.4   435367782394760064   
  J032436.25+521430.6   443328452739427200   
  J032448.94+484657.3   441427294056159616   
  J032451.64+504531.8   442629025905117568   
  J032505.65+322010.7   124701184280278528   
  J032517.58+322617.6   124713931743203968   
  J032522.73+522016.1   443336321119451008   
  J032549.83+311023.7   124018864299289088   
  J032554.04+325730.7   124801755234296704   
  J032610.43+510851.0   442661873814660096   
  J032623.16+493342.9   441492405759752576   
  J032642.76+330723.5   124763645988053760   
  J032653.27+494946.1   441776011041390592   
  J032703.88+331218.6   124858208285139456   
  J032704.00+494736.0   441775697504973696   
  J032715.16+522652.8   443170844618708992   
  J032716.48+484446.8   441393999470037888   
  J032742.99+481517.0   249202905987016192   
  J032801.23+504953.4   441894277261313536   
  J032813.34+515047.0   443071682414097536   
  J032814.90+300118.8   120705971341514112   
  J032830.58+491240.2   441512467548617472   
  J032914.15+494116.8   441576243523280640   
  J032927.15+293408.9   120540735359657344   
  J032940.60+523920.7   443270522219395200   
  J032941.25+514334.1   443078034665247232   
  J033007.85+480027.6   249146830894499840   
  J033011.55+490138.4   249341959848148992   
  J033019.61+505000.9   442217361879895168   
  J033020.09+483907.2   249227297101927552   
  J033114.07+525750.6   443281757853668224   
  J033209.62+480420.2   248964105804104192   
  J033259.74+491005.1   249358448224079360   
  J033318.49+483054.1   249258465685030016   
  J033403.66+314341.7   121470166282806144   
  J033405.59+504202.3   442027936636775808   
  J033410.88+491402.0   249362640112167168   
  J033426.49+493109.7   249744724702248832   
  J033440.13+320145.4   121510229737716352   
  J033502.40+500313.9   441927258307864320   
  J033503.84+325915.2   217682106637510144   
  J033559.89+521552.5   442447537767497472   
  J033723.16+515217.6   442377065943556992   
  J033728.71+521156.9   442402835747230720   
  J033744.87+490222.9   249485239956232576   
  J033833.63+510106.8   442073841251539584   
  J033838.87+505745.4   442073119697057536   
  J033844.15+500553.7   249832479472523392   
  J033845.29+490332.2   249473660724310656   
  J034008.78+485736.4   249446306078493824   
  J034010.89+492721.0   249521077162838144   
  J034014.05+523121.5   443903085003357440   
  J034040.01+494759.7   249623533603530112   
  J034040.12+454639.3   244833962172857728   
  J034040.80+494149.6   249620686044708864   
  J034041.65+341414.8   218234061475989888   
  J034135.33+333739.3   217773263024163584   
  J034144.12+494259.7   249624362536639616   
  J034202.50+341922.1   218249970034798208   
  J034203.90+502554.5   249864227870911104   
  J034204.15+501901.4   249849689402466048   
  J034205.02+241528.3   68266271786930176    
  J034216.08+251606.7   69899531887349504    
  J034252.22+250552.3   68380762731970048    
  J034254.00+223707.6   64828962216989312    
  J034300.73+330448.2   217554803805680512   
  J034304.37+250027.3   68379182184012672    
  J034306.89+511953.1   251455079456975360   
  J034327.80+254317.6   70124004058615808    
  J034344.42+495602.2   249636938200649344   
  J034350.28+515137.3   443646413460132992   
  J034418.59+470234.6   248276292562079488   
  J034422.58+222930.5   64771409655214848    
  J034434.84+501509.9   249662295687401216   
  J034439.65+255819.1   70135205333294336    
  J034444.68+463807.6   245256758754734336   
  J034507.83+310233.6   216292942415682816   
  J034510.29+223613.0   64773196361582464    
  J034522.90+323828.2   216730822921329408   
  J034540.85+242731.6   65296323378992256    
  J034542.64+231206.7   64968359676320384    
  J034619.19+471602.6   248306426052872704   
  J034635.29+260921.8   70050439858756864    
  J034645.66+242029.7   66733621298268160    
  J034651.24+450817.8   244525136845370752   
  J034657.77+242910.7   66783137978064384    
  J034659.02+255834.9   70032572794824192    
  J034659.58+231201.8   64959494863915264    
  J034710.35+241527.0   66729021390315776    
  J034721.81+302341.1   168167932646427136   
  J034727.80+235256.6   65018486237609856    
  J034741.89+302442.9   168173640661036800   
  J034746.79+333244.5   218002476841082496   
  J034848.78+243805.7   66765889389494528    
  J034851.47+244633.0   66776059872023552    
  J034906.21+471806.2   245383473171476608   
  J034917.97+434554.5   243460775228906112   
  J034920.03+240132.9   66525474301522560    
  J034925.70+343017.2   218071295102652032   
  J034940.59+445908.8   244123574583723904   
  J034941.97+452152.5   244894847631755136   
  J034949.58+305334.9   168304723062470144   
  J035014.17+441436.6   244039010968192384   
  J035035.09+261417.1   70377304051269760    
  J035047.30+464533.6   245126531045655168   
  J035055.56+255150.3   66989571287299328    
  J035105.40+254718.5   66985379399223168    
  J035126.28+325142.1   216971650329489664   
  J035126.64+250436.9   66867525496948480    
  J035137.95+250108.7   66863436688085888    
  J035141.85+441859.4   243855426885412096   
  J035146.75+252255.3   66913361387671424    
  J035212.04+235243.5   66470533080006656    
  J035218.52+245133.4   66672877577792000    
  J035245.85+233841.3   65710461306286592    
  J035256.14+473642.8   245371107964488960   
  J035313.35+431418.2   231730360551089792   
  J035320.46+323349.2   216904786278919040   
  J035323.23+312823.8   168710339774540672   
  J035323.91+450652.6   244091070271417088   
  J035347.19+235007.5   65719566637012992    
  J035354.90+254159.2   67289325644647168    
  J035401.80+322430.2   216887297172114304   
  J035426.44+325528.0   216942753789652096   
  J035427.95+235007.3   65800930496992512    
  J035442.29+221253.0   63821122372520064    
  J035445.58+244219.1   66631645891899520    
  J035515.26+241820.3   65852882421311232    
  J035518.31+243731.0   66618073792740480    
  J035529.05+324217.7   216921721331033344   
  J035529.26+221815.6   65321749586074752    
  J035540.06+570737.1   469631347860417920   
  J035541.76+233806.9   65745405159976576    
  J035546.11+230802.5   65439672207795200    
  J035626.80+254536.0   67126318747446528    
  J035635.58+550528.5   444637283894434304   
  J035645.29+222410.0   65318760288790144    
  J035709.77+251132.0   67044581227237504    
  J035717.39+222735.1   65341884392701824    
  J035737.58+251300.5   67034543885912832    
  J035749.44+230836.9   65516706741925760    
  J035752.84+225132.6   65367516757321728    
  J035753.29+240439.8   65786980443259904    
  J035812.97+434320.8   231802825240170752   
  J035829.15+543108.1   444373401102477568   
  J035842.59+545416.3   468449956974198400   
  J035902.33+222748.4   53332674796454656    
  J035923.67+572711.6   469738172286802176   
  J035930.07+242010.1   66161604670993024    
  J035946.33+554220.5   468697140932509696   
  J035947.45+223254.8   53427679473182976    
  J035948.61+543723.0   468392709346822400   
  J035950.39+471829.0   245868155939439744   
  J035950.70+224334.3   53434310902671744    
  J035955.78+240138.1   65960256604113152    
  J035957.90+241033.6   65968296782873984    
  J035958.01+564333.8   469642308615636352   
  J040014.30+554142.1   468696213219560192   
  J040014.94+444741.4   231929647033480064   
  J040038.36+570231.9   469667459943858688   
  J040055.61+574503.1   469766278553496192   
  J040118.79+461428.9   245573413802875264   
  J040144.92+234936.6   65896931606487936    
  J040159.31+540629.1   276199730380784640   
  J040231.16+461813.8   245568809601468544   
  J040232.57+143851.0   39274628361088384    
  J040241.58+551850.7   468441813715686912   
  J040249.47+284134.0   164195057836505984   
  J040302.48+150648.9   39321769922079232    
  J040313.01+293415.0   167265581495128704   
  J040420.53+294539.5   167367659981475584   
  J040422.38+563826.4   468855092649738240   
  J040428.04+470503.6   245904611623266432   
  J040435.62+552747.2   468537677385558784   
  J040510.66+172237.7   46425199153208064    
  J040541.37+575341.0   470088401099161472   
  J040553.62+562057.4   468832483942173568   
  J040556.55+153757.1   45360562660220160    
  J040631.48+542432.2   276178667860643584   
  J040651.40+501801.8   247589510113180032   
  J040711.43+500444.2   247577720421174272   
  J040712.60+154809.2   45459690504086656    
  J040718.47+164440.6   45591734978483072    
  J040727.79+493431.7   247364350749087232   
  J040734.09+133822.5   3305528709290273664  
  J040737.75+151829.1   45148769231368192    
  J040741.07+571052.0   469291594464058624   
  J040800.97+283518.0   164051709006371712   
  J040808.64+272640.3   163821361322765184   
  J040819.11+504115.3   247669430865768832   
  J040916.57+552010.1   276380119007169408   
  J040924.49+562952.0   469013903361156224   
  J040942.25+134513.7   3305545614281595520  
  J040952.29+500131.2   247399947438771456   
  J040957.44+565451.7   469228273768841728   
  J041004.97+293102.2   165794950334184320   
  J041005.72+565103.9   469039501366018176   
  J041038.15+303552.5   165928025600044288   
  J041039.65+492335.8   247288896762804736   
  J041050.95+292252.8   165603046896697856   
  J041051.88+143345.5   3311613990753316864  
  J041107.45+562232.8   468965284329930240   
  J041113.22+273741.9   163092075874084992   
  J041117.47+161926.3   45690347427320064    
  J041126.00+142210.4   3311594577501158272  
  J041144.35+554035.6   276765326036907008   
  J041149.35+151528.9   3311794272004479360  
  J041154.08+534333.1   275240612646691328   
  J041159.44+284438.3   164023224783316224   
  J041218.32+490910.5   246543771474899328   
  J041221.00+273502.9   163134372711632128   
  J041222.67+493322.6   247319919305631488   
  J041223.04+563808.4   468995757117448960   
  J041226.08+312950.4   169077984677767808   
  J041248.42+574002.1   469378494542270848   
  J041255.14+511038.7   271680600153232384   
  J041307.75+311753.5   166068552633655168   
  J041309.76+492138.8   246551949092541440   
  J041312.41+134547.6   3311304856187382144  
  J041356.28+311027.9   166052270414336512   
  J041407.46+560442.0   276801193299165696   
  J041412.63+553320.7   276705192193417216   
  J041415.49+420658.3   228990343214218624   
  J041422.36+480753.2   246207939391206528   
  J041430.96+134809.3   3311315129749134080  
  J041432.90+581322.2   469445530392752000   
  J041443.13+544156.0   276428153919833216   
  J041444.72+541045.4   275280366864649856   
  J041453.62+551848.9   276510548572981248   
  J041526.61+570658.6   469149143291732096   
  J041535.33+313345.9   166462560051981056   
  J041539.71+441257.4   232583547213756928   
  J041600.77+570707.7   469103513557532928   
  J041603.51+285917.9   164783189179583232   
  J041619.62+293159.9   165652078243755008   
  J041623.74+482101.5   246214570820543744   
  J041638.29+564233.4   276925133181574912   
  J041642.69+272420.9   162894507378401536   
  J041657.06+303144.0   166146656616063232   
  J041658.31+580140.4   469401683064000384   
  J041704.19+505131.5   271459151636673408   
  J041705.90+302524.2   166141983691654784   
  J041708.61+145611.0   3311910201762059264  
  J041715.64+561214.3   276759141283038592   
  J041721.42+425011.3   229407500498121216   
  J041734.70+415654.2   228761747873848320   
  J041741.06+580222.7   469398972946898432   
  J041743.93+561144.0   276849850992614784   
  J041749.80+295322.3   165693176789041408   
  J041755.33+141727.4   3310699673819285120  
  J041807.53+493446.7   270539685038445696   
  J041821.60+571239.1   469119078514393472   
  J041827.00+520256.5   271822059194598912   
  J041839.67+145625.1   3311866122513508736  
  J041854.92+311428.5   166205995884027392   
  J041858.00+555416.3   276643314602817408   
  J041858.30+492450.5   270346441571720192   
  J041903.37+292120.9   164862736272084096   
  J041903.51+441312.6   232545992019959936   
  J041913.70+553943.8   276624416745731328   
  J041915.81+184710.1   47764400018467840    
  J041931.66+202349.0   49092889239127936    
  J041943.16+572617.7   469139900523197056   
  J041948.50+493616.4   270355791717043584   
  J041952.96+161155.9   3312298058784624256  
  J042010.14+474023.2   258122900224938496   
  J042023.79+505210.3   271494370369265664   
  J042042.55+290146.6   164653004428438400   
  J042043.90+155818.0   3312100004956579072  
  J042110.85+544657.2   275682410156704512   
  J042111.47+421247.9   228404642815684224   
  J042114.89+475322.8   258152307861588608   
  J042121.89+574513.0   470648774071137792   
  J042130.00+514446.8   271605214884783104   
  J042141.64+575306.3   470651866449326592   
  J042142.87+513305.7   271552300889450624   
  J042143.99+433543.3   229546455580746112   
  J042144.97+550319.8   275795007018446080   
  J042151.23+561737.9   276678498973339008   
  J042153.60+551555.0   275801191771314688   
  J042203.70+571932.5   278471183963438208   
  J042208.24+191521.9   48149164665132672    
  J042215.16+444747.9   232677933415655296   
  J042227.99+565557.5   276900325448579584   
  J042236.83+543425.8   275710997458489088   
  J042254.70+282358.3   164559030544339456   
  J042255.28+482235.3   258178112025078400   
  J042255.73+573748.8   470630116733069312   
  J042322.16+560225.2   276657500874089344   
  J042329.16+554222.4   276589782129670272   
  J042335.87+442353.3   229651282841996416   
  J042347.60+294038.1   165071265522392064   
  J042354.31+573220.8   278480078837298048   
  J042405.11+572410.4   278463727900730880   
  J042407.37+294700.4   165080851889350528   
  J042421.76+543616.4   275714124194646528   
  J042427.53+181335.5   3314461691509974016  
  J042438.46+185838.4   47958979217022080    
  J042450.70+414024.8   228130765639253120   
  J042500.35+424839.3   228516797302753664   
  J042504.90+490224.4   258360424798184576   
  J042510.29+433604.9   229369812166059264   
  J042524.53+422711.9   228450242489776256   
  J042550.72+404217.5   228030744441748224   
  J042632.23+190738.9   48011175956209792    
  J042652.39+505506.0   271075967534415232   
  J042653.40+183540.8   3314501170849310720  
  J042659.83+253213.8   151160171392361216   
  J042704.69+260616.0   151262700852297728   
  J042712.99+504442.5   270882732664501632   
  J042743.17+224148.7   145897462065931264   
  J042747.78+403103.5   179978100575606016   
  J042806.12+205315.3   144463771918611840   
  J042806.35+250942.3   150947351468418048   
  J042806.78+195838.7   144191952028581248   
  J042831.66+405802.5   180082176223931136   
  J042833.16+560953.9   277357717983565952   
  J042838.73+430240.6   252507350744936448   
  J042841.79+493702.0   258756145903050880   
  J042843.58+482941.3   258088781003637504   
  J042845.76+164139.4   3313699901750826368  
  J042852.60+180816.4   3314410426780524160  
  J042907.41+204200.2   144442262722611712   
  J042907.83+141947.2   3310887759027127808  
  J042913.98+482154.0   258037310115595264   
  J042923.19+403249.4   180022630797619456   
  J042933.11+253428.6   150996314095636224   
  J043001.01+502551.8   270822534403240832   
  J043013.21+434510.2   252608711972639104   
  J043022.66+492818.9   258692962644205568   
  J043026.49+480115.5   257638702792349696   
  J043028.22+431959.5   252537376855863936   
  J043041.27+191306.3   3314630054228196608  
  J043043.12+483400.2   258414889281552384   
  J043044.41+512709.7   271204644754495232   
  J043050.91+145133.0   3312413782383876864  
  J043054.79+203739.4   144332685219840512   
  J043057.23+422657.4   252233434909463680   
  J043059.28+482451.1   258398327887685632   
  J043118.54+193448.0   3410730978269260160  
  J043122.21+184513.4   3314551645304867328  
  J043122.31+255705.9   151102210808905472   
  J043128.62+155111.7   3312637120683382528  
  J043144.57+183831.5   3314546285185684864  
  J043146.66+414555.9   204153131455794560   
  J043155.11+490148.4   258500479389311360   
  J043158.28+205244.0   144355465726372608   
  J043200.94+154944.2   3312626022487883520  
  J043209.11+430316.4   252333799704621952   
  J043234.36+430539.5   252334212021733376   
  J043240.91+212815.4   144960918676609024   
  J043244.26+195249.9   3410765578525719040  
  J043248.72+172456.8   3313376061217990144  
  J043248.87+160118.4   3312652582565893632  
  J043306.38+212812.0   144960403280533632   
  J043314.70+194304.0   3410748123778638976  
  J043317.69+490146.7   258457117399815424   
  J043333.01+252735.0   151020125394027264   
  J043343.15+203935.1   144309462334521216   
  J043345.05+433844.7   252627747267057024   
  J043345.50+183931.8   3410426722786608128  
  J043351.68+273040.3   151783117744421120   
  J043406.97+145412.6   3309514404581135232  
  J043425.61+245813.7   147938640979055360   
  J043436.59+271344.6   151763601413057152   
  J043444.80+493037.3   258608742625596928   
  J043452.73+153653.2   3312582729217749632  
  J043500.07+225336.0   145223942473256704   
  J043509.07+253925.0   148042441747891584   
  J043538.91+161256.3   3312993667391705728  
  J043544.68+234525.8   147521062782164224   
  J043545.08+280035.6   151961921527064192   
  J043549.99+215746.0   144817677222863232   
  J043607.32+245828.2   147929329489555840   
  J043610.27+195226.1   3410789939579668352  
  J043610.38+220106.8   144911891625554688   
  J043613.97+280544.5   151917155084576256   
  J043624.11+204326.9   3411285303926743296  
  J043629.96+223418.0   145153784183545344   
  J043640.97+211055.5   144717926606776064   
  J043654.25+500138.9   258660389611999872   
  J043708.91+441239.8   252670903098511360   
  J043720.81+250019.4   147763234513728384   
  J043722.95+274236.9   151893137627637120   
  J043724.64+195854.2   3410812269112873088  
  J043740.30+310729.5   159621776657890560   
  J043740.42+143445.0   3309248047889150592  
  J043808.52+263415.0   151479927412957952   
  J043825.79+235342.4   146788650598794752   
  J043858.91+274129.6   151696428125388288   
  J043915.25+163900.4   3313113617239038208  
  J043924.83+203044.6   3411211430489432064  
  J044019.06+172631.9   3409298520775870848  
  J044025.67+232313.1   146700281647932416   
  J044128.44+384134.4   199659427432800128   
  J044144.94+295957.2   158563629858291968   
  J044147.94+272757.7   157629186711032192   
  J044151.53+221706.9   146377334467511168   
  J044224.55+125651.7   3308011406546404224  
  J044248.15+375510.0   175549439537431552   
  J044250.34+272647.0   154630028227271296   
  J044304.85+232320.0   146594865970771712   
  J044316.74+271046.6   154610164002167040   
  J044328.78+261906.1   148326493704716928   
  J044342.14+274109.0   154657275499726208   
  J044350.71+270924.2   154562369606099072   
  J044405.02+465856.2   254152181479929088   
  J044407.31+242816.7   147241481886494464   
  J044408.56+271557.9   154588311208558080   
  J044410.75+264603.7   154533339923810688   
  J044411.76+204519.0   3411113264717116288  
  J044420.02+203516.2   3411084436895677056  
  J044423.76+263910.6   154342604720603136   
  J044431.18+261108.0   148312298837195904   
  J044438.97+311349.8   159485162338072832   
  J044449.98+474035.9   255868897091665664   
  J044452.79+475616.7   255892918844001408   
  J044510.33+304123.1   158702206980064000   
  J044516.51+473144.0   255863536972161280   
  J044528.06+242425.7   147248353834145280   
  J044535.21+305728.8   158715366759784064   
  J044539.73+482156.1   255960710604335872   
  J044543.77+484612.3   258998386360073728   
  J044544.39+300313.7   158520817624409600   
  J044545.52+233201.3   146573528573114240   
  J044606.54+252205.9   147439187820871040   
  J044612.21+482928.8   255985788917913088   
  J044626.46+473816.5   255683148342365440   
  J044655.02+320821.4   161109450250359936   
  J044702.31+492412.1   259078616343263232   
  J044703.00+230054.9   3413145196564936192  
  J044704.38+475732.3   255901298323086080   
  J044711.55+411726.7   203334819928123776   
  J044723.86+230712.0   3413159524575800832  
  J044724.88+290705.3   158218112626148992   
  J044728.53+211707.3   3412656635445181568  
  J044745.96+221946.0   3413037032108811904  
  J044745.99+224515.7   3413085165806160896  
  J044753.74+481406.4   255922846176323200   
  J044757.50+475516.3   255711121467940864   
  J044758.11+225701.3   3413141584496385792  
  J044803.03+473136.9   255688164864171648   
  J044803.57+212223.6   3412658452215108736  
  J044803.65+211241.1   3412642822830350464  
  J044830.04+465951.9   254864149618664320   
  J044849.73+490947.4   259101912250206208   
  J044850.50+492143.7   259119332637112960   
  J044853.09+225325.0   3413465772923775872  
  J044900.48+212211.5   3412648767065024896  
  J044901.65+224219.0   3413075618094964352  
  J044911.04+402221.4   200239007500478336   
  J044924.49+204701.0   3411841416292480768  
  J044928.87+375922.9   199426189231127680   
  J044940.35+471728.5   255625046024801792   
  J045005.17+471946.4   255625905018258944   
  J045005.23+480116.6   255808668765814016   
  J045015.69+333111.7   161659751524436096   
  J045017.87+460025.5   254565602150917376   
  J045018.67+221103.1   3412851833118542848  
  J045030.46+225748.1   3413457732745075840  
  J045037.24+211128.2   3411974079242346752  
  J045045.40+221237.0   3412811082468813696  
  J045050.26+495042.4   259205674361956096   
  J045115.96+472008.0   254965721305347456   
  J045117.53+494011.5   259152936461552640   
  J045126.13+500629.7   259218185603762688   
  J045152.79+472310.6   254967542371398528   
  J045154.38+453529.7   206458803043606272   
  J045154.58+225712.6   3413290533961931648  
  J045204.32+471853.1   254954447011063552   
  J045217.49+215947.5   3412790088668872576  
  J045217.93+225540.3   3413279298327486080  
  J045221.43+321627.1   160410710610564736   
  J045231.99+465110.7   254883013114990336   
  J045237.96+252108.1   153228563218478208   
  J045249.93+220241.8   3412415219628161792  
  J045258.58+474210.9   254981011388556800   
  J045314.32+495356.0   259525838402436864   
  J045323.92+402726.2   200090745229120384   
  J045333.57+225616.0   3413282223201173632  
  J045335.63+202458.3   3411594163615612672  
  J045350.01+220114.2   3412411994108015232  
  J045350.44+302915.8   159915002665117824   
  J045356.76+485457.1   256048980775982336   
  J045401.54+383913.5   199087543947793152   
  J045405.68+463221.2   254675175357600512   
  J045420.35+205135.2   3411716548707061376  
  J045426.12+215620.0   3412401514388042112  
  J045431.34+242559.4   3419665712834317184  
  J045434.54+305651.6   160037392053281536   
  J045436.74+455634.4   206563600244143616   
  J045440.21+293123.6   156799364669485824   
  J045442.75+205014.2   3411704144841511680  
  J045443.51+483503.0   255838557443243776   
  J045449.92+493906.4   256502628102452864   
  J045451.05+392229.6   199892210363128832   
  J045453.09+241408.1   3419659356282987008  
  J045453.72+245337.4   3419764909398887552  
  J045458.92+244736.8   3419750336574493056  
  J045502.37+292124.6   155281488867159424   
  J045504.54+471216.7   254914594014972800   
  J045508.82+483014.4   255790080147423616   
  J045510.32+215521.2   3412355266180170624  
  J045522.77+384205.9   199108400309206272   
  J045532.86+251907.6   3419874581388351744  
  J045534.62+294359.3   156808637501682432   
  J045536.11+242234.8   3419666601895175936  
  J045542.19+230808.0   3413335343356973696  
  J045545.97+372105.8   198407697866912128   
  J045621.57+214550.5   3412334272380014208  
  J045622.65+222249.5   3412439447539009664  
  J045625.03+455719.9   206569548778690176   
  J045631.24+242648.2   3419679731607745792  
  J045642.69+203752.8   3411659648981364352  
  J045648.98+471844.6   254734548985147776   
  J045649.77+213120.2   3412139796261282944  
  J045656.10+380953.6   198822286767795968   
  J045700.43+234609.5   3419430898382762752  
  J045716.32+482731.2   256152747187038208   
  J045719.33+312238.4   160067589966401152   
  J045730.53+223513.3   3412541873919593856  
  J045746.19+490902.2   256253760517515520   
  J045759.38+251217.7   3419814524861390208  
  J045808.41+454110.7   206506734876275456   
  J045824.54+214834.3   3412174082983074560  
  J045831.45+400004.8   199278137417034368   
  J045841.79+300835.5   156925082655408128   
  J045912.17+221146.4   3412283209512154752  
  J045919.19+233652.1   3419369566251527040  
  J045928.83+241626.2   3419428321401956992  
  J045946.19+483629.5   255425278506041472   
  J045949.61+462512.7   206963586256558592   
  J045950.58+231704.2   3418597468569550848  
  J045951.26+463749.9   206981418960688128   
  J045955.03+242357.9   3419571360993189248  
  J050005.59+235521.4   3419403994707752704  
  J050009.08+453328.8   206676338843566080   
  J050009.60+310405.0   157368980412701696   
  J050014.39+240748.2   3419410763576132352  
  J050017.50+462024.6   206912527685349504   
  J050033.29+494949.7   256565510723169024   
  J050033.69+385037.8   198972507544569344   
  J050042.39+225049.4   3418519025287154432  
  J050044.30+500708.7   256585954768460672   
  J050053.92+453143.0   206633698408537216   
  J050055.74+480901.5   255347835955716608   
  J050056.77+472707.3   255076943777885696   
  J050102.74+231643.4   3418548402863080064  
  J050103.94+225104.3   3418517376019701504  
  J050105.74+225710.3   3418522014584366720  
  J050143.27+220421.1   3412240019322303488  
  J050158.47+242243.1   3419514873583518464  
  J050159.82+474620.9   255137313837982336   
  J050200.00+383546.8   198917050927195904   
  J050206.96+384053.8   198917909920628608   
  J050210.17+222523.8   3418303692807043200  
  J050211.01+390850.5   200481754753064832   
  J050238.54+420141.6   201743826603593216   
  J050243.16+473654.9   255082166457917312   
  J050243.39+240232.4   3418740061484004352  
  J050245.64+481525.9   255439335938899456   
  J050248.40+500610.6   256599625645570048   
  J050249.71+225055.7   3418332108310285824  
  J050303.09+212739.5   3409170462031156864  
  J050310.86+230605.0   3418362894635838720  
  J050334.29+403242.9   200840504785576448   
  J050339.73+230323.2   3418365299817670144  
  J050352.68+495018.6   256390306117778816   
  J050359.77+234444.1   3418681718648535808  
  J050400.00+224707.2   3418340144192143360  
  J050421.37+234526.4   3418671651245179008  
  J050441.81+390150.7   200421560790919808   
  J050501.75+454910.3   206649877548323072   
  J050537.55+470300.6   207051886486643840   
  J050546.36+475219.1   255196721825463424   
  J050605.95+493041.6   255577079830026752   
  J050627.34+230650.7   3418401240104478080  
  J050800.37+474159.4   207141153086881664   
  J050847.59+472326.2   207075530283868672   
  J050945.43+491037.4   261311823246192640   
  J050946.03+482740.9   261216371892988928   
  J050952.09+470022.8   212865799031111040   
  J050954.87+481059.1   213168473968591232   
  J051005.78+473057.0   213079855906767616   
  J052135.03+392640.3   187940763786753152   
  J053459.78+004741.9   3222611337688062976  
  J053548.48-095141.5   3013624692992473600  
  J053626.36-002647.2   3217781423624835072  
  J053626.44+002710.3   3222399750418562304  
  J053631.11-090159.1   3015243650847908352  
  J053648.53+005311.7   3222450847645651584  
  J053703.19-011156.1   3217587875218462464  
  J053736.67+014456.3   3222782552264865280  
  J053743.24-015804.9   3217287953359809920  
  J053749.59-003936.7   3217738375169715584  
  J053818.60-091754.4   3015172324327782400  
  J053920.49-001731.9   3219252226585287424  
  J053924.37+003621.0   3222374873968854272  
  J054148.53+022029.4   3223213530758007040  
  J054310.22-004114.7   3218981269985120384  
  J054316.68-001544.8   3219079951153514496  
  J054338.28-094953.5   3011904403970226944  
  J054526.89+283318.5   3443363310854701568  
  J054557.64-071603.5   3015897143009599104  
  J054655.99+280917.6   3443104994340161664  
  J054717.13-005549.4   3218173541254800896  
  J054731.08+282734.0   3443321976090192896  
  J054743.27-002846.7   3218343308426289152  
  J054755.79+292928.1   3443523843848608768  
  J054757.45+285613.2   3443443747001480064  
  J054832.43+294103.0   3443550502708532224  
  J054929.02+294416.5   3443545967223065984  
  J054943.88+273100.8   3443011402711354624  
  J054946.49+280310.2   3443067954543536000  
  J055008.91+000037.2   3218763120006174976  
  J055010.87+294658.2   3443918564225307520  
  J055011.09+002005.4   3219546178443308416  
  J055020.81+305251.3   3444756052785614464  
  J055036.79+292730.2   3443488139783405568  
  J055050.88+272322.6   3430986005380584960  
  J055117.56-005711.8   3218076303195906048  
  J055130.79+293128.2   3443853246362675840  
  J055135.42+281554.3   3443151349926200576  
  J055207.25+292626.1   3443661420242330880  
  J055210.93+264326.9   3430713498295222272  
  J055215.02+304137.4   3444080162372979072  
  J055216.58+285544.3   3443258861547817984  
  J055228.39-075921.9   3012607880958726272  
  J055236.98+264941.0   3430720237102019072  
  J055241.68+304743.4   3444085312038688768  
  J055250.22+280339.3   3431137536125764736  
  J055253.00+304354.3   3444084113740464896  
  J055255.48+295810.4   3443890251802094976  
  J055306.26+274034.3   3431110220134499712  
  J055306.94+292708.0   3443664920637222016  
  J055310.26+273205.0   3430967421059744640  
  J055316.04+270303.5   3430935943241024896  
  J055322.09+291056.1   3443639292571294464  
  J055330.88+310809.6   3444118331746455936  
  J055336.25+302659.9   3444012984788660736  
  J055338.97+274625.9   3431065586834240128  
  J055424.24+272842.8   3431045933063970432  
  J055433.17+285403.5   3443572428520444544  
  J055443.54+294659.7   3443699112875168512  
  J055452.09+264823.4   3430725833441666560  
  J055453.68+290557.8   3443593628478902272  
  J055501.30+293553.5   3443680932275292032  
  J055517.48+280244.8   3431099358157127808  
  J055531.22+295852.4   3443796591453042048  
  J055532.25+283052.1   3431538097655947136  
  J055533.93+304537.5   3444049818428171520  
  J055550.56+311257.1   3450112804718124160  
  J055617.80+263649.7   3430666356734565376  
  J055638.09+264343.7   3430668658837028224  
  J055646.11+241136.1   3427949532221036160  
  J055646.87+304546.3   3444035391634376704  
  J055657.90+302638.0   3443839128808960640  
  J055702.79+275939.8   3431461788978111872  
  J055711.14+275434.0   3430898048748706304  
  J055714.84+283122.2   3431494873110742528  
  J055716.16+223850.7   3424142786744766848  
  J055725.65+312205.4   3450097102317398528  
  J055751.41+305143.1   3450041714419639680  
  J055753.86+232723.3   3424767476850757504  
  J055755.60+282857.8   3431514251997523072  
  J055819.19+311958.0   3450093902562891264  
  J055905.28+292518.7   3431689525318353408  
  J055912.12+273945.6   3431204537616326528  
  J055915.80+304637.3   3449844347785391744  
  J055918.21+231854.3   3424752191065013376  
  J055919.46+275143.0   3431259646338386944  
  J055920.25+335251.7   3451575941159390208  
  J055924.80+250716.6   3429523315617362688  
  J055927.88+342442.8   3451874291064664576  
  J055929.67+224615.8   3424511325002996096  
  J055933.21+344353.0   3451899541175216128  
  J055937.73+340715.9   3451584634173193600  
  J055948.55+282302.7   3431313419329904128  
  J060005.80+292539.4   3431709522691495808  
  J060014.18+230739.7   3424559089334838784  
  J060034.43+230158.8   3424545860835838720  
  J060044.76+300651.6   3437750136494266496  
  J060045.98+253816.8   3429612096881955456  
  J060049.55+310505.9   3449878432643623424  
  J060055.72+234802.2   3424887667216672256  
  J060056.22+265814.3   3430031423128474752  
  J060059.36+281646.3   3431297755585904000  
  J060100.04+340239.6   3451662940015863168  
  J060108.58+250508.1   3429530939179699456  
  J060112.02+282845.9   3431396505475133696  
  J060115.09+294101.5   3431719791953547776  
  J060115.16+283108.5   3431398768916868992  
  J060119.79+331136.8   3451481627973494272  
  J060128.37+294820.5   3437726355255471744  
  J060130.25+241206.8   3424915777779611008  
  J060144.34+240610.3   3424910963118566912  
  J060144.44+333221.2   3451496299581661696  
  J060202.65+283935.9   3431406744675826688  
  J060205.62+353747.5   3453497410742528128  
  J060213.45+225203.7   3424583072433450112  
  J060215.13+341448.7   3451669850619469312  
  J060215.89+340706.8   3451666689523560448  
  J060229.11+292009.7   3431650045984146560  
  J060233.30+245847.9   3426522026829844992  
  J060235.09-073825.7   3018261402245489792  
  J060252.58+350612.5   3453418383347211392  
  J060302.29+232838.1   3424674366257704832  
  J060315.24+270429.7   3430364368993298944  
  J060319.61+253835.5   3429646113022462976  
  J060320.33+302814.1   3437776456054481408  
  J060322.17-081023.4   3017667975204877696  
  J060327.81+254543.6   3429649377197597184  
  J060328.16+271120.3   3430389593341362432  
  J060329.41+254147.8   3429648518204145152  
  J060348.19-060528.0   3019282882907708416  
  J060351.91+245345.9   3426511547109527808  
  J060356.33+244020.4   3426451761165382016  
  J060358.29+254415.2   3429671607948323328  
  J060407.34+342703.5   3451655350809779584  
  J060407.54+284723.7   3431387361483700992  
  J060411.71+251959.7   3426632802628132224  
  J060420.75+281643.7   3430604994540275456  
  J060421.53+341809.2   3451649093040879616  
  J060430.08+354039.6   3453466109023661184  
  J060440.12+231437.8   3424610762085988992  
  J060453.63+255222.3   3429677487764139904  
  J060507.56+543001.1   996767763719319040   
  J060518.23+321514.0   3450430735376995456  
  J060519.67+260208.2   3430055543666026112  
  J060519.69-081412.9   3017979995988968448  
  J060527.76+282718.2   3430613275237314048  
  J060532.93+284544.2   3437374442815720832  
  J060537.13+212950.5   3423405976516577280  
  J060538.32-052436.6   3020824501288986240  
  J060543.73+251830.2   3426641323842982784  
  J060553.34+295216.7   3437508583234094208  
  J060615.16+214122.5   3423418105504143616  
  J060628.17-085017.9   3005516447572059648  
  J060633.53-061628.6   3018514766659339392  
  J060651.38+220452.5   3423537265076986880  
  J060653.08+340237.1   3452366116358033664  
  J060701.79+360953.7   3453594064689333248  
  J060718.13-065404.4   3018243359086075648  
  J060721.26-061641.7   3019968290968187392  
  J060727.45+330535.4   3450588682796769792  
  J060729.66+291212.7   3437417564287034240  
  J060730.53-062524.3   3018461547720861312  
  J060736.75+332738.5   3450788450316812928  
  J060745.40+284939.6   3436651174621623424  
  J060747.85+232610.4   3425356613222572032  
  J060752.43-051603.7   3020841852956973952  
  J060757.16-042424.2   3021060690130606208  
  J060757.38+231257.5   3425348744842937856  
  J060806.25+244803.4   3426365754441248768  
  J060824.10+330559.6   3450575110700114176  
  J060830.92+345303.0   3452430811448593536  
  J060836.82+321746.6   3450464815938639232  
  J060849.30+213901.6   3423452705761197696  
  J060853.71+315210.4   3438351152739469056  
  J060911.04+232111.1   3425328575676390272  
  J060915.16+531330.0   972475982744820480   
  J060929.37+212843.7   3375408338296922368  
  J060941.84-044214.3   3020993065868331904  
  J060944.58+243119.0   3426297073623137152  
  J060946.29+253430.4   3426781679074000128  
  J060950.30+243251.9   3426297584720378880  
  J060953.64+341829.8   3452352990937790976  
  J060959.93-072956.0   3006140729658559232  
  J061004.81+522419.1   972332324678458752   
  J061019.48+231702.5   3425317546200665088  
  J061020.37+331018.6   3452032135405845632  
  J061023.10+233308.0   3425428528153377536  
  J061028.10+361549.4   3453777202093959168  
  J061028.67+324629.0   3450507117074317824  
  J061031.53+535507.7   996537656551648384   
  J061042.47+225218.5   3425110833716278400  
  J061043.13+343850.1   3452456065856186496  
  J061057.83+330545.7   3452029043029394816  
  J061103.15-080813.3   3006020191400264832  
  J061105.22+225417.6   3425100873690960384  
  J061121.33-071349.4   3006152338954001536  
  J061123.23+363950.2   3453810290522142976  
  J061124.26+330824.9   3452023515407232512  
  J061127.18+240121.0   3425515836250330624  
  J061127.55+324507.4   3439998397253450624  
  J061133.14+333341.3   3452068251786287744  
  J061148.79-062226.0   3019779033232576000  
  J061154.27+235223.6   3425462990972991616  
  J061206.04+224749.2   3425048711310288000  
  J061216.88+540625.5   996590501829055488   
  J061217.46+242751.3   3425908361900752512  
  J061221.34+534032.6   996484265813935616   
  J061226.04+355018.5   3452955317151336832  
  J061232.49+362110.5   3453741296167512320  
  J061241.03-044108.6   3020606420030032128  
  J061242.34+354741.8   3452951979962152576  
  J061245.38+352615.8   3452925699056977408  
  J061248.08+220822.3   3376953877986110592  
  J061307.20+245852.8   3425961271602854528  
  J061315.95+354849.5   3452941229658555392  
  J061334.35+342104.5   3452236614504067712  
  J061342.61+225043.6   3425134305713739264  
  J061345.04+223642.9   3425033734762839168  
  J061345.80+321924.4   3439911978213058176  
  J061351.50+222733.0   3376988851901291648  
  J061355.15+252723.0   3426822464083069824  
  J061359.10-063236.5   3019804601175946880  
  J061404.48+215733.0   3376889934513317632  
  J061409.77+343657.0   3452270183968270464  
  J061415.77+332226.9   3440041827962457344  
  J061422.30+322628.6   3439920155830788480  
  J061431.87+351847.0   3452867596739665024  
  J061438.03+344319.9   3452272795308285440  
  J061438.53+523642.3   971648565884744960   
  J061521.90+332223.3   3440123741578542208  
  J061539.63+231102.3   3425167252407056640  
  J061541.09+561024.4   998684216782198656   
  J061544.17+221957.5   3377019264568391040  
  J061548.20+235919.2   3425635751737076608  
  J061553.46+190014.8   3373858954614854912  
  J061601.68+344354.4   3452598250750440960  
  J061603.57+354501.9   3452905255012706816  
  J061619.06+340747.2   3452194485170245376  
  J061619.16+242925.9   3425688425215848448  
  J061627.40+223803.5   3377077779202347136  
  J061630.42+334637.7   3440170299023855104  
  J061632.17+234507.0   3425581360272279296  
  J061635.65-055958.2   3019850913806901120  
  J061643.22+523906.7   995654233317453568   
  J061644.04+342005.0   3452573614818376320  
  J061649.08+533551.6   995803015280922112   
  J061650.61+333413.0   3440152466319669504  
  J061651.03+194018.0   3374188193925496832  
  J061652.81+182831.7   3373767420270357376  
  J061656.45+182204.7   3373762712987462144  
  J061704.86-071559.2   3007417842476790016  
  J061705.69+340935.7   3440185962766852992  
  J061719.12+174745.1   3370350279868899584  
  J061733.16+353140.1   3452800831471646848  
  J061734.74+193208.9   3373994881739308416  
  J061752.39-065458.9   3007712172294411904  
  J061753.26+351915.9   3452689883877962624  
  J061755.39+330700.7   3440057839600717056  
  J061756.15+200852.2   3374238320485775488  
  J061812.01-054601.1   3008227671449326976  
  J061812.26+193013.6   3373996844543175168  
  J061825.73+342939.0   3440572857718190976  
  J061841.00+200006.5   3374220762659069952  
  J061846.72+333159.1   3440095841471081088  
  J061853.35+201452.4   3374245746487077248  
  J061853.73+191405.0   3373925337629458944  
  J061857.90-075724.2   3006566034500462080  
  J061909.18+334619.9   3440486889653155456  
  J061918.93+175216.5   3370683049636279296  
  J061921.49+340828.0   3440503068792793472  
  J061932.64+185125.3   3373806246777676928  
  J061951.77-063927.8   3007558584262991360  
  J062002.36+353102.3   3452743038391716864  
  J062007.00+201202.6   3375543956184771968  
  J062010.04+172204.7   3370081689793850496  
  J062013.11+170221.6   3370020044127472512  
  J062022.22+342501.2   3440582993840918272  
  J062023.82+194528.4   3374016223431250304  
  J062030.68+181238.9   3370719234740734592  
  J062047.58+182344.9   3370730603515566208  
  J062059.81+350301.5   3440707479172812288  
  J062110.35+191311.5   3373935821648058752  
  J062116.43+181900.9   3370725488212987008  
  J062120.85+342515.1   3440533752039143424  
  J062122.48+205118.5   3375793446542421888  
  J062128.15+350206.5   3440695109667211520  
  J062130.06+350329.2   3440696621495943040  
  J062137.37+182252.8   3370727579858591872  
  J062140.26+201453.1   3375547460878081920  
  J062159.11+200757.3   3375530903781951744  
  J062205.85+561740.1   997984476415225728   
  J062209.40+344941.8   3440642230029874816  
  J062211.77+190046.0   3370915218390083456  
  J062247.14+172741.5   3370411921240150912  
  J062302.38+181632.7   3370617869213043200  
  J062309.15+184357.8   3370856845493343872  
  J062309.21+184743.7   3370858322962061568  
  J062320.87+183931.4   3370844334249813248  
  J062337.63+175744.8   3370593851755469568  
  J062338.87+205351.2   3375690637906445952  
  J062347.93+181647.7   3370620106894221184  
  J062358.20+170457.1   3369635597311388160  
  J062406.62+172350.7   3370419858339600640  
  J062406.83+184211.2   3370842517482830336  
  J062408.36+173353.5   3370430887815528832  
  J062411.00+555534.7   997782926485240448   
  J062418.12+172529.3   3370419647885664640  
  J062422.89+174452.1   3370446074819783680  
  J062425.81+195418.0   3372483053250158208  
  J062433.06+193337.5   3372438797907146112  
  J062438.67+210732.8   3375718851550274304  
  J062452.53+535430.9   995977421016538752   
  J062453.43+163418.6   3369555264243667968  
  J062501.29+175812.7   3370549944308889216  
  J062515.99+204007.5   3375622914862151168  
  J062516.76+192054.4   3372384994857082752  
  J062523.99+163124.0   3369543680712084736  
  J062525.32+204929.7   3375695070314054784  
  J062532.01+204411.8   3375647138479038080  
  J062542.91+203405.1   3375617692183231360  
  J062546.16+545454.8   997621328339026048   
  J062547.78+171241.1   3369652880259615360  
  J062600.28+200557.4   3372582563352242048  
  J062615.58+163659.2   3369548319278176256  
  J062618.74+174527.2   3369780556748561536  
  J062621.72+560310.1   997798663245500928   
  J062649.08+522921.7   995451583876928896   
  J062651.60+193316.9   3372414131914964608  
  J062654.81+195615.2   3372566208117385472  
  J062658.09+191024.3   3372199314829444480  
  J062701.39+175121.8   3369805536278351104  
  J062702.08+170034.7   3369587459318150656  
  J062708.79+173037.8   3369758330296516096  
  J062712.56+200320.2   3372573217503926528  
  J062722.93+185040.0   3372154505431902848  
  J062724.60+192821.1   3372400800337005184  
  J062758.20+184115.2   3372101973691228288  
  J062806.51+524023.7   995481403833925632   
  J062807.70+190402.5   3372182890874885760  
  J062811.54+164439.3   3369389096250317696  
  J062815.79+185645.3   3372176809201735296  
  J062832.35+174951.1   3369793514668910592  
  J062834.49+162727.6   3369363468184185216  
  J062849.14+184351.0   3372123409871131264  
  J062850.70+533521.6   995906296358155008   
  J062910.48+203206.3   3372989515794076928  
  J062919.28+195719.2   3372532982250623360  
  J062920.17+184924.7   3372125819349436800  
  J062953.29+195013.4   3372340563415169920  
  J063007.30+173001.9   3369722969829612672  
  J063016.59+183459.6   3371355985114231808  
  J063024.29+164558.6   3369428098851989760  
  J063127.50+542343.4   994548197635640448   
  J063130.10+165140.2   3369450123444093440  
  J063151.31+201200.2   3372728729677935232  
  J063156.19+194011.6   3372278891983646720  
  J063202.30+174046.1   3371045514815177984  
  J063209.15+181535.2   3371288468226331264  
  J063221.02+173800.6   3371041490427555712  
  J063223.55+171602.7   3370967754428385280  
  J063227.13+180013.3   3371262771441256960  
  J063227.20+180014.9   3371262771441256576  
  J063229.25+203009.2   3372950689290411648  
  J063235.18+182656.0   3371294725997706496  
  J063241.11+235543.4   3382709409040707200  
  J063245.84+235745.2   3382709920139935616  
  J063250.35+183443.0   3371391895337655424  
  J063250.96+172924.0   3371024692814288768  
  J063252.61+225149.3   3382303341357299968  
  J063307.03+531234.8   992926654207413376   
  J063310.80+221207.4   3382209303049364992  
  J063320.82+180543.1   3371082623332374016  
  J063321.17+165912.2   3369444106191302912  
  J063325.89+192549.0   3372257348428418560  
  J063326.53+200610.2   3372715432459494400  
  J063342.80+545409.6   994665634925120896   
  J063350.43+241633.6   3382745452406032256  
  J063404.58+231153.6   3382339423377747712  
  J063405.31+184625.0   3371423708156562816  
  J063414.65+192910.3   3371882140084205824  
  J063433.67+183000.0   3371378696899284224  
  J063434.44+181109.0   3371176391058278784  
  J063435.77+231835.9   3382435420188541568  
  J063446.77+180730.2   3371161994327905152  
  J063447.33+185245.9   3371423471936949376  
  J063449.88+214117.3   3373172382620754432  
  J063453.04+173648.2   3371001083375989248  
  J063505.84+235405.4   3382668654092782720  
  J063541.43+193427.3   3371876122832363904  
  J063550.92+212256.7   3373104487774745216  
  J063556.04+183016.4   3371210304119926784  
  J063603.34+180010.4   3371110312983850752  
  J063603.59+180012.1   3371110317279080064  
  J063626.66+185838.7   3371793732477779200  
  J063635.07+211605.4   3372912859217633152  
  J063640.99+233432.4   3382457242920490112  
  J063643.47+224035.2   3379341708004456960  
  J063648.56+240602.1   3383050322065819264  
  J063838.12+224834.7   3379335729406223488  
  J063845.79+233447.6   3382784794306504704  
  J063848.41+240239.9   3382852895307801088  
  J063900.91+213824.0   3378950964761158784  
  J063903.29+250702.7   3383220166551112320  
  J063919.28+234741.1   3382797747927759872  
  J063921.53+250952.1   3383221884538294400  
  J063930.13+215209.4   3378961173900576512  
  J064005.09+214439.9   3378946772875045760  
  J064005.61+223808.5   3379302675341347456  
  J064011.78+235649.9   3382822418219790208  
  J064012.60+235520.5   3382820867733335168  
  J064024.85+232608.2   3379771303514104576  
  J064035.32+221415.3   3379070815825476096  
  J064057.24+213910.3   3378894859605657984  
  J064059.23+244009.1   3382992567644295680  
  J064106.41+223611.8   3379296280132601088  
  J064109.34+233700.5   3379798001030811520  
  J064124.76+220655.4   3379053464157867008  
  J064127.54+223224.1   3379291920743627904  
  J064146.65+243404.5   3382988440177081984  
  J064155.52+241610.3   3382927039324625536  
  J064201.81+220623.6   3379073221007383424  
  J064205.37+212151.7   3378872487121012096  
  J064212.96+243922.2   3383012663793923584  
  J064245.63+242109.7   3382923538930142592  
  J064246.07+212558.4   3378216873247851776  
  J064247.37+233341.4   3379785704543084288  
  J064300.73+214214.3   3378978766087504128  
  J064307.29+222834.7   3379463715138249728  
  J064313.64+213409.2   3378224840410845824  
  J064315.93+225059.2   3379491413382648192  
  J064316.35+205213.8   3378047582817313664  
  J064335.65+241202.4   3379914656641031936  
  J064338.84+232915.0   3379735264447118464  
  J064342.04+251532.0   3384539855382162688  
  J064349.10+235836.5   3379895655706052736  
  J064357.29+244244.2   3382970779272850304  
  J064417.11+214035.1   3378247144177288448  
  J064429.32+232523.8   3379721619332437760  
  J064433.95+233235.3   3379829066533175936  
  J064434.97+251749.8   3384537828157531648  
  J064437.26+241738.0   3379937402788007424  
  J064440.67+233813.2   3379831467417843584  
  J064446.40+241139.4   3379924101271596672  
  J064447.58+212638.9   3378228658638299136  
  J064448.68+251721.2   3384537450200397696  
  J064453.96+221634.8   3379396511785932160  
  J064502.63+253847.1   3384587267524546688  
  J064514.21+241220.1   3379923624532902784  
  J064528.31+234911.9   3379840400948046976  
  J064541.87+231421.1   3379618918075494016  
  J064552.65+242136.4   3379932381968536960  
  J064557.12+231643.9   3379619811428849024  
  J064558.98+214237.8   3378239825553132416  
  J064559.12+233940.7   3379823500255709568  
  J064605.91+230622.2   3379604280827115136  
  J064607.33+220908.7   3378645541045930496  
  J064620.31+215354.2   3378621390447555712  
  J064622.16+214548.9   3378614995240806144  
  J064633.90+212929.2   3378184570795993728  
  J064636.22+250942.2   3384494500527660160  
  J064640.59+230914.8   3379603146956387072  
  J064657.08+245744.6   3381487404944910336  
  J064657.86+214035.7   3378566719808401280  
  J064709.13+251352.1   3384500857079232512  
  J064709.88+234353.3   3379659947899195776  
  J064716.86+223916.2   3379435952468801792  
  J064726.39+223431.7   3378682653860701568  
  J064734.32+551300.6   994126569287146624   
  J064742.91+244600.4   3381469434802054912  
  J064801.40+211158.0   3377975732307599232  
  J064803.81+231359.1   3379562984717832192  
  J064804.42+245923.9   3381479566628585984  
  J064806.23+252020.4   3381594121995069696  
  J064819.22+233739.2   3379648707967430400  
  J064822.32+214929.5   3378561531485648256  
  J064829.81+225320.8   3379538589303902336  
  J064837.13+221818.6   3378660315735151360  
  J064849.28+212844.7   3378363898568200576  
  J064850.35+244949.3   3381426828726340992  
  J064911.11+233015.2   3379597550615406592  
  J064934.28+215400.1   3378583285497797632  
  J064936.08+213549.7   3378363722471849728  
  J064947.50+221149.5   3378608917862256000  
  J065007.70+243512.7   3381405422609790464  
  J065013.41+245617.0   3381519909257873152  
  J065018.56+230232.0   3378812082697808000  
  J065036.60+213126.6   3378370358199233280  
  J065110.34+231442.9   3380322468077457280  
  J065112.50+215208.9   3378397571111678592  
  J065114.03+234136.6   3381093195666089984  
  J065122.19+243104.7   3381306569640922112  
  J065146.24+233936.8   3381089347375308416  
  J065149.14+224537.7   3378747967426028160  
  J065202.08+552621.8   1000100593917404032  
  J065224.70+235923.3   3381127486684541568  
  J065230.88+221518.9   3378527725800541952  
  J065237.14+222930.3   3378722850459821824  
  J065257.82+225636.8   3380253065703054080  
  J065319.82+232550.0   3380340472580980224  
  J065503.02+545556.5   993882335970280960   
  J065847.31+541233.4   993789740772474880   
  J070035.74+535941.4   981771284109663232   
  J070458.23+553410.6   987958068537086976   
  J070640.83+542744.5   987840867469736192   
  J070850.94+540819.4   987549015850844288   
  J070933.90+563320.5   988453158007114752   
  J071057.44+551320.2   988076128597650560   
  J071445.27+541148.3   986848867462533888   
  J072413.35+551541.2   988824174461608192   
  J073035.00+545809.2   988582453701668480   
  J073517.30+541540.7   985498937765215104   
  J073700.89+552853.8   986030040537051776   
  J073701.86+573140.8   989295413977269120   
  J073729.04+563529.9   986238118816407424   
  J073916.05+541557.9   985381706634461056   
  J073922.70+561501.6   986170846744942080   
  J074002.62+572724.3   1082368459088578304  
  J074528.64+545310.5   985765573631221760   
  J074739.06+544738.5   985014023072331392   
  J074855.29+402631.2   920827867138876672   
  J074925.58+403027.6   920818177692646272   
  J074927.45+413037.4   923969412377089792   
  J074929.76+404023.5   920831818508726016   
  J074934.15+403702.2   920830753356838144   
  J074952.17+401651.8   920810755989164288   
  J075007.96+421702.2   924060259525219712   
  J075033.31+420147.2   924008616838459776   
  J075059.08+533850.4   984694546225703296   
  J075106.81+404014.1   920915965508077824   
  J075154.67+402557.7   920851266120730624   
  J075236.36+392734.7   920481830213854976   
  J075240.44+404318.2   920872740957186816   
  J075300.84+394128.0   920532751346022272   
  J075314.52+390713.4   920438777461733632   
  J075427.48+403449.0   920692008733495040   
  J075452.05+421635.8   922525994128071808   
  J075601.58+412548.1   922408891844017280   
  J075613.00+395238.3   920576521356241920   
  J075613.56+421117.4   922463803001609472   
  J075621.26+401911.9   920621055873813376   
  J075729.23+390738.1   919743920472411392   
  J075745.79+404507.8   922142917405505024   
  J075755.12+425845.3   922651407172753152   
  J075845.31+421121.3   922545677962459904   
  J080005.78+410435.2   922163705047175680   
  J080007.58+400205.8   921340926752417536   
  J080030.72+405655.5   922158478070547328   
  J080045.33+421024.8   922371890701728256   
  J080218.81+413847.2   922294650009956608   
  J080335.04+430907.3   922888004035615232   
  J080340.37+552932.3   1081016399088533632  
  J080343.36+392130.8   921020380456960768   
  J080431.05+382920.4   908958913994762624   
  J080440.46+400920.2   921215822944259456   
  J080455.24+403038.4   921231594064155008   
  J080457.40+400211.6   921202491365839872   
  J080538.75+542000.1   1032775639952631552  
  J080628.80+403638.0   921252897101919104   
  J080629.75+560420.9   1033396722288087936  
  J080725.32+401329.8   921183249912312064   
  J080805.73+392156.9   909101335110051968   
  J080808.44+394702.6   909127860828022144   
  J080816.36+395701.4   921164313400443776   
  J080830.86+404538.8   921574882210388736   
  J080836.22+535801.6   1032569893839176832  
  J080935.21+560755.7   1033410122585494016  
  J081014.76+421649.4   922006852841420800   
  J081032.85+411758.5   921618622157232384   
  J081034.21+534047.0   1032512581795602816  
  J081054.42+554939.9   1033350169138428032  
  J081110.86+564436.5   1033521933470587392  
  J081146.53+410124.1   921596597564020736   
  J081221.98+550851.6   1033098724572310912  
  J081417.45+190939.4   657514554777480064   
  J081437.39+172600.3   656995035534193152   
  J081439.06+171038.7   656969162651352832   
  J081454.77+164244.5   655829140890694016   
  J081515.31+170747.8   656966138994371072   
  J081552.60+182138.2   657205695088834560   
  J081558.97+530616.3   1031766318342248576  
  J081600.09+172718.7   657004106505230336   
  J081612.59+182042.4   657205110973278080   
  J081623.43+174545.1   657030872741199872   
  J081634.93+192446.6   663514555370788224   
  J081658.05+173914.0   657014483146180352   
  J081714.22+195423.5   663568087840302592   
  J081714.28+195422.9   663568087843102080   
  J081720.90+175015.7   657121921749520128   
  J081726.37+164132.2   656140027803245440   
  J081737.71+183919.7   657240226625857152   
  J081748.45+190436.2   663444392785288448   
  J081754.63+175043.0   657111721204649344   
  J081758.57+174349.4   657106739042595840   
  J081758.95+173834.2   657103990263537280   
  J081802.25+182547.0   657216071729879680   
  J081815.28+163236.2   656122263818507904   
  J081835.22+175130.6   657113988947367168   
  J081854.14+185432.7   663247374044278912   
  J081926.18+175022.6   656363263023631360   
  J081952.00+172359.8   656285232057964800   
  J081958.63+171239.2   656278188311614336   
  J082008.78+183547.3   663179994597445504   
  J082012.13+170019.1   656166381723036160   
  J082016.15+183451.9   663176902220990976   
  J082028.04+164140.1   655969740940444928   
  J082103.10+560039.5   1034704561305317504  
  J082142.90+525137.1   1031522093618120448  
  J082143.02+172749.8   656300350342911872   
  J082209.47+172514.8   656297704643053312   
  J082302.71+174453.2   662316293854730496   
  J082340.18+182214.5   662419682307302912   
  J082409.06+555220.1   1033940263284448896  
  J082440.56+184202.8   662527125207158784   
  J082512.78+184330.8   662525780882001920   
  J082541.17+164701.6   653018720450826880   
  J082600.09+175618.5   662156314912850816   
  J082623.93+154511.7   652881384576752384   
  J082646.58+181450.0   662263311137875200   
  J082649.49+161224.2   652910796513167360   
  J082711.51+182822.3   662462631980101248   
  J082713.50+174035.6   662089313423150720   
  J082800.84+183849.0   662489157698114688   
  J082840.11+184436.0   662308356754818816   
  J082846.40+190026.5   662878900210497408   
  J082855.66+184549.3   662309731144349184   
  J082914.51+183414.9   662302378160345984   
  J082914.88+172548.2   659068577023582080   
  J082929.65+182847.1   662288771704042752   
  J083005.96+183248.7   662288153228733312   
  J083024.47+553918.2   1033792065437173120  
  J083132.89+174027.0   659183613425953024   
  J083153.99+185308.6   662698064907869312   
  J083225.42+183927.5   662621270892176000   
  J083229.57+534726.0   1028997133884506496  
  J083232.41+532021.5   1028968993258843648  
  J083250.09+180851.6   659584625934075264   
  J083819.18+171303.2   659224226638896128   
  J083841.47+114958.5   602149918069543168   
  J083850.03+125501.7   602989601356232192   
  J083925.34+172901.0   659259548449903872   
  J083938.13+163114.6   658387670087858944   
  J083953.73+124920.8   603066498450699648   
  J083959.13+112625.9   601700698850366208   
  J084042.61+171349.3   658488928236761600   
  J084043.59+125553.3   603074160672410880   
  J084051.69+122655.0   602197918624054784   
  J084108.08+130057.9   603076394055395840   
  J084116.35+172557.0   658586814835066240   
  J084121.89+180802.1   659410112822844288   
  J084122.92+121523.4   602144592309225088   
  J084124.96+113525.1   601896343200053504   
  J084211.76+175001.6   658635438161023104   
  J084236.99+153506.8   609672020712587264   
  J084241.45+121455.6   602233996349608192   
  J084245.20+185136.0   660986331460669312   
  J084247.97+170559.6   658515557034033408   
  J084309.09+180427.8   658649285135619968   
  J084317.23+094711.5   598282214119796736   
  J084317.78+174555.2   658620075061840128   
  J084326.46+122508.6   602244372990566400   
  J084345.98+114901.6   601916164473434624   
  J084407.61+121642.7   602226776508211328   
  J084410.62+151208.2   609600140140047104   
  J084412.91+121313.6   602037252486981632   
  J084421.66+154644.5   610054234146099456   
  J084425.19+112204.2   601837210090496128   
  J084430.96+140135.3   609180023619173632   
  J084450.24+163959.9   658252945553524608   
  J084505.63+155923.8   610081416995398656   
  J084507.05+171408.4   658354375501128448   
  J084523.83+162843.2   658234837971486464   
  J084524.83+165344.8   658309364244936064   
  J084536.62+112429.1   601840199387719424   
  J084550.29+111155.4   598830561184198528   
  J084601.29+161310.3   610095057811441664   
  J084610.65+184825.2   660292299104985216   
  J084628.51+152553.4   609970538119793920   
  J084632.87+122434.0   602056528300227584   
  J084649.37+180651.3   660112254076150656   
  J084706.60+113458.0   598940203109496064   
  J084711.12+123256.7   608064122395435136   
  J084714.56+143016.0   609314438915628672   
  J084731.09+101857.0   598515860340683520   
  J084737.05+180200.0   660096689114665344   
  J084738.18+175800.4   660094696249845632   
  J084743.73+104535.3   598745761350928128   
  J084746.25+115438.3   601973480812731008   
  J084753.59+104329.0   598742462815146624   
  J084800.70+223849.3   689132042425083904   
  J084801.69+184037.4   660225916090501376   
  J084801.89+231644.2   689378161231522560   
  J084804.20+175736.1   659907607474273280   
  J084811.57+223836.4   689133279375663232   
  J084816.87+150630.6   609757713900435584   
  J084820.62+224106.1   689133829131473664   
  J084828.85+101307.4   598498847974508672   
  J084831.02+144229.3   609682809670920320   
  J084831.79+133911.5   608436130987963520   
  J084832.96+094430.6   598421057527299584   
  J084835.79+162407.8   610203772023525888   
  J084840.00+164120.7   610229335668855424   
  J084842.68+220240.0   689050816003668096   
  J084843.12+193712.7   661468364230069376   
  J084848.76+195050.8   661493034522147584   
  J084848.90+124337.5   608093186438594560   
  J084851.84+215327.3   662027087935467904   
  J084852.55+221603.7   689058199051360256   
  J084914.33+125716.3   608105732038566656   
  J084915.14+130616.9   608121056482024064   
  J084922.59+100259.6   598445113639489664   
  J084926.93+540607.9   1029945703181942912  
  J084927.44+160906.5   610114471063575936   
  J084928.34+094553.4   598424635235489792   
  J084933.93+152401.9   609792756537436800   
  J084936.26+100426.4   598457002108941824   
  J084938.05+125101.7   608100956034932096   
  J084959.83+152845.9   609887215754276736   
  J085005.99+102554.0   598485245814912512   
  J085006.48+234502.8   689509857812011392   
  J085036.07+164300.1   611670692334928896   
  J085038.63+164252.4   611670520535162496   
  J085043.63+222210.5   686083062321285376   
  J085044.82+170354.3   611732814740656640   
  J085048.02+183640.4   660049169596520320   
  J085049.52+121715.6   605014833054650880   
  J085100.16+122442.9   605020330612762624   
  J085102.02+124229.5   608037184360559616   
  J085108.95+133715.0   608257116750819840   
  J085109.25+245543.0   690020997576420352   
  J085112.30+130155.1   608157473509570688   
  J085117.58+113936.0   604897803786032768   
  J085118.08+134541.0   608264916411427328   
  J085119.06+172355.3   611781708648336128   
  J085123.75+245537.0   690021066295894656   
  J085125.15+121449.7   605003185103316352   
  J085125.30+120256.4   604972089540120832   
  J085127.78+224747.3   689193511996967808   
  J085135.72+194422.9   660735672872790912   
  J085141.21+245801.9   690015500018274304   
  J085146.86+223554.9   686094023077810944   
  J085148.61+140756.7   608843916658305920   
  J085204.57+193610.4   660730076531974016   
  J085205.19+170206.6   611705911065642752   
  J085209.07+564507.9   1037060398110504448  
  J085211.24+220917.2   686015923392566528   
  J085212.08+132929.5   608242380717958016   
  J085235.29+111413.1   604683429082700032   
  J085238.03+173753.2   611878087714574976   
  J085245.36+245816.4   690012746942514048   
  J085246.96+173744.7   611883722711665152   
  J085247.18+124035.5   605128323269956224   
  J085302.09+111537.9   604682265146623232   
  J085305.91+102034.6   597812482136772608   
  J085312.48+173045.5   611863622264723200   
  J085315.37+242550.3   689932929270292864   
  J085316.49+104908.1   598606634474185088   
  J085320.89+110253.0   604630274567449344   
  J085322.07+192044.6   660661013457939200   
  J085326.00+205131.0   661670880527695872   
  J085332.72+171004.8   611804587938022016   
  J085339.93+231256.5   689235946273862016   
  J085340.42+121702.0   605049806972258560   
  J085340.94+110547.3   604628011119732992   
  J085346.65+121822.8   605049948706736000   
  J085408.58+232252.3   689614865468762624   
  J085414.23+554437.0   1036186599900407936  
  J085415.15+205025.1   685674589455499776   
  J085417.02+554856.7   1036188141792367488  
  J085418.93+123928.9   605136088570783104   
  J085427.97+122612.8   605058637425159040   
  J085436.12+155136.0   611367089685963392   
  J085444.65+113005.1   604716006409635456   
  J085502.52+240116.3   689673483182347904   
  J085515.05+140249.8   608616489549407744   
  J085527.99+250426.4   690075698279865344   
  J085533.65+124358.3   605093619933692800   
  J085535.01+164512.4   611576370555983872   
  J085557.17+554413.9   1036142756874235008  
  J085558.83+225528.7   686164387525931648   
  J085606.09+155637.6   610623304428943360   
  J085623.12+560042.9   1036217489305134592  
  J085625.88+224704.3   686147796068558080   
  J085626.49+250714.2   690074014652677760   
  J085633.40+173752.5   611836684229962624   
  J085635.81+123525.3   605076233906619392   
  J085650.05+163710.1   611524594726286336   
  J085657.25+214650.0   685841582080256512   
  J085659.03+115444.0   604781594854575488   
  J085659.20+230128.0   686538328854868480   
  J085713.68+112708.7   604749193621306112   
  J085718.36+235539.0   686657832024762752   
  J085721.01+240650.9   689757797684412032   
  J085755.10+245533.2   689870845519548288   
  J085803.51+164645.8   611545073130334976   
  J085815.46+174631.3   612029614160291840   
  J085820.42+242848.4   689795047936834816   
  J085905.93+244107.4   689806180492052224   
  J085928.98+560250.1   1036255044498261376  
  J090007.92+211925.3   685003376262710272   
  J090012.42+232112.3   686471086846580352   
  J090040.76+212356.8   685028798172898944   
  J090105.72+244133.5   688298578251383552   
  J090120.08+243241.2   688284559478181632   
  J090121.02+234104.0   686693703591952256   
  J090127.88+205747.1   684791681618521216   
  J090216.76+535848.6   1023748202812489728  
  J090302.06+212632.0   685392152406405376   
  J090332.94+425639.8   1008957572396296064  
  J090402.35+412130.7   816382405758098048   
  J090411.86+224618.6   685630780789066752   
  J090418.92+241530.5   688030091255490432   
  J090436.48+434449.0   1009391604610898176  
  J090447.13+242410.0   688056135937165312   
  J090448.71+550635.6   1023956835144235136  
  J090501.05+212542.7   685196100035447552   
  J090520.58+243221.3   688064828950965376   
  J090529.20+423941.2   816782834148913920   
  J090530.88+430538.8   816832965007108352   
  J090542.55+233903.9   687939514689513472   
  J090545.86+562138.4   1036462542959206784  
  J090550.89+230134.3   685653050196039552   
  J090713.10+415750.4   816518229803633664   
  J090802.22+222835.2   685387483778166016   
  J090807.20+421220.1   816544789881380352   
  J090822.75+544359.1   1023879216495334016  
  J090838.41+561518.6   1036404917381684352  
  J090849.97+563318.2   1036444985132868096  
  J090914.78+401637.7   815492557254026752   
  J090924.82+431038.8   817139350794084096   
  J090926.73+422104.1   816540185676424192   
  J090939.45+431328.1   817162784135648256   
  J091105.25+421816.2   816868149378942976   
  J091112.14+442436.7   817374023511240960   
  J091208.42+433701.5   817265725911730048   
  J091222.63+402530.7   815394318465378176   
  J091224.64+434510.2   817273353773645824   
  J091226.08+422752.8   816881927634498432   
  J091239.41+411424.8   815642022115883904   
  J091308.06+443859.0   817380968474115200   
  J091314.52+420458.8   816120275313913600   
  J091412.20+401539.1   815351029491777792   
  J091432.25+445236.6   818843628176978560   
  J091435.70+431708.2   817014728022846848   
  J091436.28+424641.5   816983701179137152   
  J091645.91+404004.3   815741218680467968   
  J091703.64+412307.1   815834363634651392   
  J091723.78+440347.3   818561912681896960   
  J091736.13+422207.7   816165836327079168   
  J091742.90+421332.3   816152092432271616   
  J091751.74+432826.8   817779266561157760   
  J091816.43+430319.8   816255240366236288   
  J091855.98+413415.8   815881440772826240   
  J091914.65+423348.0   816182638239124736   
  J091929.53+401627.1   812701446987498368   
  J092142.04+401552.4   812669114473721856   
  J092226.44+414438.9   812899462157441280   
  J092302.95+433455.6   817830565650783104   
  J092306.86+431939.7   817543215158922368   
  J092438.28+425133.3   817469101202127744   
  J092448.57+414829.3   814389781451015680   
  J092539.82+435429.7   817675465791681792   
  J092637.63+430137.0   817559467315045632   
  J092840.63+421821.7   814474924882986624   
  J093444.43+481123.3   825511307206243968   
  J093539.62+500422.7   826257085327372928   
  J093543.92+485235.3   825753199764242304   
  J093558.51+480135.4   825479387009294720   
  J093633.69+481634.1   825491619076147712   
  J093720.21+483504.6   825918367026698496   
  J093912.34+491527.2   825973136449584000   
  J094037.51+475743.6   825076690876080768   
  J094551.62+473646.3   824790955291082880   
  J094835.63+504759.2   827652326926902784   
  J095016.34+480803.8   824911695411631360   
  J100239.57+452243.9   809931742836788480   
  J100700.75+445234.5   809739637539748224   
  J100758.25+464845.6   822487615869346048   
  J100838.60+461030.7   810062000604642432   
  J101013.95+452928.4   809785129833266304   
  J101041.54+432200.2   808627447168985600   
  J101046.21+454809.7   810178308319282688   
  J101119.91+450244.6   809713764656985600   
  J101553.59+441417.0   809043715399742848   
  J101907.24+453803.7   809414491335883392   
  J102149.33+425213.5   805649969682882048   
  J102548.92+433455.9   805788679946345216   
  J102608.71+434310.9   805792012840957312   
  J102617.27+443703.0   830096167615898112   
  J102735.44+394106.1   756327321166306560   
  J102751.98+393136.5   756136830776581632   
  J102915.89+393838.6   756141465046532352   
  J102918.96+392150.6   756122605844913280   
  J102951.93+395627.8   756175038806070528   
  J103004.22+052836.8   3861944024588409216  
  J103029.36+445942.9   830022191099956864   
  J103130.67+061254.3   3862081704059930496  
  J103156.39+383513.2   755277837317285760   
  J103417.97+410104.1   780333675795064960   
  J103421.70+102401.3   3870244100427290112  
  J103507.72+385424.3   755344112957827840   
  J103514.04+384054.3   755244813313533568   
  J103533.52+394709.3   755452208694167808   
  J103536.22+374637.8   754949182124465792   
  J103536.62+392516.0   755373151231542656   
  J103547.76+374406.5   754945986668798080   
  J103624.76+392911.7   755397615365255296   
  J103643.39+375049.8   754970897479113088   
  J103648.00+375441.7   754971692048602240   
  J103708.37+383903.5   755135480626194304   
  J103724.50+394443.2   779423250102397696   
  J103743.75+060855.8   3859426623997121792  
  J103755.88+044544.3   3858682220265453440  
  J103818.80+082141.3   3868955502864119552  
  J103902.42+111252.7   3870685279468119424  
  J103940.36+072243.4   3862609641439981312  
  J103945.57+402535.5   779470975778900992   
  J103951.13+063615.9   3859541007566021504  
  J104018.42+111319.7   3870775886098618496  
  J104033.08+043011.9   3857885143054598400  
  J104046.87+385628.8   779140911837203456   
  J104048.12+381156.0   752084237075146496   
  J104054.40+094825.5   3870287496777608832  
  J104107.13+102058.1   3870391641144558976  
  J104125.17+040926.5   3857813567424180480  
  J104137.70+073248.7   3868607438714438656  
  J104150.59+080755.2   3868713408442915968  
  J104200.58+064858.3   3859559424385801728  
  J104224.11+412142.5   779661672326976640   
  J104232.17+131057.0   3884573726234705536  
  J104337.23+091321.9   3869454891597309312  
  J104353.18+395310.7   779284333680051712   
  J104356.42+395652.0   779291205627724160   
  J104408.08+064136.4   3865497714889290880  
  J104416.25+113436.0   3872254969755704320  
  J104421.25+400008.2   779292541362304640   
  J104455.11+102145.6   3869679913523422080  
  J104458.77+095806.8   3869558211330525696  
  J104500.47+072558.1   3865612682573819648  
  J104525.11+104412.0   3870464720012382336  
  J104531.92+371106.1   751728785581658496   
  J104541.93+372346.3   751744689845076736   
  J104603.01+384633.2   776078393996349440   
  J104612.38+405318.9   779765297002383872   
  J104613.34+391056.6   776193121163778944   
  J104621.07+080148.1   3865760803110645888  
  J104622.32+401425.8   779311168635700096   
  J104635.97+383730.5   776072832013970688   
  J104658.91+052618.5   3858424414852879232  
  J104711.77+373713.0   775760360257966720   
  J104739.25+100929.4   3869631809889749120  
  J104742.09+052008.0   3858372845181533952  
  J104749.16+074123.6   3865689953329485952  
  J104753.13+055212.5   3864446684852020992  
  J104820.81+551653.0   850725960689228032   
  J104827.69+093537.4   3869380640202438400  
  J104834.41+385525.1   775986692149868416   
  J104947.09+114407.2   3872125188728423680  
  J104950.47+110500.4   3871245201469083520  
  J104957.26+392325.1   776400623917890816   
  J105047.14+093319.7   3869350953388523648  
  J105053.18+400409.4   776630108315201536   
  J105058.19+075955.8   3865881925483565696  
  J105101.75+105200.0   3871187412684669440  
  J105122.80+395324.3   776437491917130240   
  J105137.95+111717.5   3871339729404993664  
  J105158.41+393538.2   776394812826987008   
  J105159.65+541912.7   849819585150856448   
  J105214.66+394324.1   776421514638807040   
  J105250.80+113922.1   3871384843741402752  
  J105257.43+081628.2   3865913291628878208  
  J105258.52+100003.9   3870872608761939840  
  J105403.27+543607.7   849923626438708992   
  J105444.50+100146.4   3867885162654087040  
  J105648.29+551513.5   849980079488774272   
  J105711.66+082846.1   3865970230010976768  
  J105740.88+544129.5   849751346710561792   
  J110237.67+563454.6   856855806733452416   
  J110244.58+564526.0   856872402487087744   
  J110638.77+554641.6   855902942468983552   
  J110755.17+563714.0   856141295974030080   
  J111342.32+543545.6   843507632493577216   
  J111414.09+531706.5   842444370389914752   
  J111509.14+023622.7   3811741388816264448  
  J111550.53+025817.7   3811790282723976064  
  J111720.59+003823.3   3810093457109046784  
  J111733.58+542712.4   843115278640787200   
  J111804.89+560148.7   844251623907805952   
  J111838.99+024916.9   3811106386491533312  
  J111911.07+014225.6   3810685720214525696  
  J111949.21+020532.9   3810736572627320704  
  J111954.49+014605.7   3810689465426010496  
  J112028.90+033029.8   3811170295604911488  
  J112141.22+023719.0   3811041442290209024  
  J112204.21+042106.2   3813491188556872064  
  J112219.89+000833.6   3797901354921515264  
  J112356.08+030647.3   3812581381340258944  
  J112407.30+031519.7   3812589421519040768  
  J112513.92+023940.5   3812319525774225536  
  J112613.95-000800.7   3797095309819107968  
  J112839.77+035026.3   3812563479915739264  
  J113222.81+003903.5   3797580194446697344  
  J113327.33+010752.7   3799145688550623232  
  J113907.51+343154.2   4025900209225055744  
  J113927.78+344732.5   4026115709208828928  
  J113937.53+341046.9   4025876775883508224  
  J113946.23+353444.8   4032208863347750400  
  J113953.72+353631.3   4032209000786678272  
  J114217.81+340550.4   4025840182762133504  
  J114308.77+344410.1   4031876020562305536  
  J114310.02+342542.2   4031854202128459904  
  J114345.67+362323.7   4032324586947070336  
  J114353.48+352500.8   4031969444690884352  
  J114446.02+364553.0   4032714363819064064  
  J114526.59+341851.2   4031089663590353664  
  J114553.92+324008.7   4024703253379308800  
  J114656.91+364834.7   4032704708732562304  
  J114706.62+345346.0   4031234180649891840  
  J114732.43+370258.7   4032734361186768256  
  J114838.83+335026.5   4030835848202901376  
  J114936.68+332330.9   4030774997106286720  
  J115012.51+364535.0   4032480580158397952  
  J115149.98+344822.0   4030998472844757632  
  J115159.49+371801.3   4032659147719605248  
  J115235.23+352411.9   4031582210439613056  
  J115238.20+353918.4   4031621479325268864  
  J115307.93+353528.2   4031608736157629312  
  J115408.68+335134.9   4027892352495919616  
  J115430.38+352402.4   4031417416838818560  
  J115747.63+352114.4   4031441026274719744  
  J115818.27+332335.7   4027983783759980032  
  J115832.21+363912.8   4033077133936721280  
  J120003.17+344919.1   4028362324997529600  
  J120019.84+340404.7   4028042779430720512  
  J120144.76+344916.2   4028368578469901312  
  J120742.84+483740.8   1546134526584007424  
  J120757.32+484223.0   1546136072780200192  
  J120829.68+484147.4   1546499392646264704  
  J120858.52+481045.6   1546084601892193536  
  J121121.13+483752.1   1546450636182749824  
  J121137.94+483758.8   1546440225176472704  
  J121138.56+493907.2   1546619411217330176  
  J121234.56+502932.5   1548161544993145344  
  J121315.88+472053.0   1545249900762375424  
  J121440.44+482728.0   1545692763435321856  
  J121638.81+472146.2   1545213342000715264  
  J121647.76+465411.9   1545176263546502656  
  J121708.54+480926.8   1545635417031976832  
  J122017.61+482938.6   1545563536458681344  
  J122115.25+483416.3   1545559035332914688  
  J122117.96+505835.9   1547679958899540224  
  J122250.32+465040.4   1545316386857758080  
  J122517.24+475830.2   1545476812479015296  
  J122710.68+473249.6   1542453292939958144  
  J122901.39+475806.6   1543922377914202240  
  J124326.70+540803.5   1570811209645386880  
  J124424.11+544112.5   1571207068190598656  
  J124602.01+525548.7   1569896038013997440  
  J124614.85+540740.6   1570061342715261312  
  J124756.11+533718.0   1569985820009836672  
  J125300.66+532245.4   1570143634288173056  
  J125636.90+553503.9   1576382125825351808  
  J125939.05+553108.4   1576421467725987456  
  J130027.01+521459.1   1557609304810764800  
  J130045.13+533809.6   1558190323690561024  
  J130110.07+533422.9   1558189194115231104  
  J130126.07+534737.0   1558215715537212544  
  J130136.49+530521.1   1558079071153838080  
  J130302.65+544836.6   1564278633107560448  
  J130459.91+552652.1   1564413598159555072  
  J130801.39+535954.7   1564002277731709568  
  J130830.08+531733.0   1563946752394484352  
  J132722.35+494511.3   1553414530511967616  
  J132859.14+500638.8   1553446004032321152  
  J133320.97+503103.6   1559433051004489984  
  J133322.93+523829.5   1560072588814541952  
  J133347.87+505205.2   1559533175282222720  
  J133526.07+490449.1   1552536669260428672  
  J133610.34+520902.7   1559994695288193536  
  J134234.02+491419.5   1558315328714960000  
  J134412.23+510322.9   1558942531379911040  
  J134607.36+525007.2   1560840425887704448  
  J134714.41+520224.9   1560588328487452544  
  J134715.03+483715.9   1510278146734726144  
  J135225.31+502236.3   1510850786133923968  
  J140302.07+455208.8   1505842716827440000  
  J140440.27+452719.5   1505775062502640000  
  J140450.26+451514.2   1505768362353674624  
  J140559.95+452328.4   1505764479703259392  
  J140610.46+463443.9   1506257095272216704  
  J140658.13+441745.9   1505434385696544384  
  J140812.24+451645.9   1505592749730546048  
  J140823.51+473737.1   1506436934142460544  
  J141010.57+454154.3   1505974692582390528  
  J141021.98+445102.3   1505510389437735424  
  J141145.58+445925.8   1505515951419322624  
  J141150.69+454311.9   1505945521164559872  
  J141151.63+453108.7   1505919820080258816  
  J141248.86+471807.8   1506172222422633856  
  J141255.34+451426.2   1505149715264493440  
  J141312.78+432754.0   1504531824089195264  
  J141325.32+472620.7   1507675362192969216  
  J141516.41+454724.4   1505278942240064384  
  J141649.20+440404.6   1504853774837688320  
  J141714.82+462720.2   1506824718149974656  
  J141721.74+432130.7   1504397614951089024  
  J141850.76+435001.6   1504786017433666304  
  J141905.47+442143.3   1504873531687259392  
  J142208.00+461341.3   1506584165621643008  
  J142252.60+462135.9   1506588151351296256  
  J142308.25+465612.4   1506887115435170432  
  J142500.45+444741.9   1494426831193431680  
  J142525.47+453834.0   1506493524631940480  
  J142607.86+440751.2   1492846008350482176  
  J142751.38+444708.7   1494368213479835904  
  J142835.30+460946.8   1494618111856815488  
  J142948.79+453852.9   1494524928246407552  
  J144940.57+405043.6   1488903022213992832  
  J145031.02+382349.2   1296217904414268800  
  J145238.30+385751.0   1296261884879880448  
  J145255.29+393651.1   1296431896864271744  
  J145308.51+410327.4   1489087808887789312  
  J145309.16+384658.6   1296254806773325824  
  J145340.45+390802.4   1296357611109891712  
  J145416.79+392039.8   1296367231836635264  
  J145433.55+392001.6   1296366647721078144  
  J145545.23+400614.3   1296832668852686464  
  J145559.60+380719.2   1295976080575384960  
  J145752.10+372324.3   1295180824430975360  
  J145859.66+382421.4   1295338295111588864  
  J150005.54+414840.7   1393113431763156096  
  J150011.65+385354.4   1296477492237406976  
  J150118.53+553158.1   1612407143272895232  
  J150140.03+401201.2   1296698425354733184  
  J150146.79+554719.4   1612507714227368832  
  J150155.97+413645.0   1393093193877250816  
  J150218.46+554830.9   1612513246145247360  
  J150506.67+572924.8   1613192984849105792  
  J150739.17+383226.8   1295568127401353344  
  J150743.92+560947.5   1612859523588145792  
  J150757.26+575645.7   1613305233818615936  
  J150822.87+395633.6   1391921419423993472  
  J150907.94+391732.4   1391700353163069952  
  J150913.89+562539.1   1612892337138275712  
  J150926.66+540803.5   1600118451564954368  
  J150946.43+535613.0   1600066946317171200  
  J150948.38+410349.1   1392131563583563136  
  J151136.67+564556.9   1612996790742836992  
  J151208.42+555510.3   1600807329959858048  
  J151339.86+561714.1   1600865741514707456  
  J151654.07+541002.2   1599696342178925056  
  J151854.53+564341.6   1600940748823528448  
  J152228.15+551618.8   1599873359258842624  
  J152354.00+560931.4   1602163027795804160  
  J152428.34+500743.1   1594676826784112000  
  J152503.21+501459.2   1594771492159571840  
  J152514.99+503527.5   1594794719342718208  
  J152810.79+521634.0   1596076371943666688  
  J152929.77+520441.3   1596020056332402688  
  J153016.42+482247.6   1402094792495165312  
  J153022.30+514653.7   1596000643080200448  
  J153433.78+494208.6   1402681244509229824  
  J153505.53+501954.6   1594878763262269312  
  J153521.98+490014.8   1402219002948986112  
  J153608.30+483715.1   1402007037722855040  
  J153653.86+491045.4   1402598987295472640  
  J153837.80+480709.9   1401182335282775552  
  J153850.96+512037.2   1595038536045746432  
  J153859.17+510837.6   1595031354860416256  
  J153955.53+515342.3   1596602861918115072  
  J154128.85+524814.4   1596857364500411520  
  J154310.47+504442.7   1402796418352040704  
  J154748.34+522448.7   1596678663797382016  
  J154803.66+444322.8   1396672310384604416  
  J154835.05+432844.7   1396343522048095104  
  J154941.32+440412.2   1396395057359456000  
  J154949.15+442753.7   1396978142119929600  
  J155129.51+505347.9   1404164348256145280  
  J155248.75+435219.9   1396705673690186880  
  J155302.41+441601.0   1396785521426254720  
  J155411.38+462700.8   1397987699951935744  
  J155439.74+432240.2   1384657156553310208  
  J155532.17+440431.6   1384713880185533952  
  J155853.24+462927.2   1398683798187519488  
  J155916.21+430619.0   1384505904985470976  
  J155917.33+451712.8   1398386723889884288  
  J160025.07+431153.8   1384466288207118592  
  J160239.75+455647.2   1398431288470597504  
  J160244.47+440152.1   1386059102598796032  
  J160336.68+433801.3   1385988802574066560  
  J160340.48+455158.4   1398418953324503168  
  J160356.30+451047.3   1386372703930999552  
  J160401.68+445722.0   1386319549415656064  
  J160411.49+430148.8   1383708278019279616  
  J160452.24+440921.3   1386017836553038208  
  J160505.11+444558.8   1386120297292972288  
  J160546.29+435557.7   1386019550243928192  
  J160820.86+442041.9   1386126001009179648  
  J160821.78+451413.0   1386224304220795776  
  J160918.19+430018.3   1384976839559497856  
  J160918.51+424134.8   1384917500291275904  
  J161006.21+433604.0   1385282709950091776  
  J161022.56+452945.7   1386245813417061120  
  J161109.50+450051.1   1386172897755691264  
  J161128.61+432906.4   1385094964043584384  
  J161222.70+451409.6   1386552439720660992  
  J161755.33+693951.9   1652828042567824768  
  J162303.82+715059.2   1653345362789262976  
  J163142.43+290138.1   1305751357421836416  
  J163538.23+720422.7   1653692258707748864  
  J163800.14+715641.6   1653676521947582976  
  J163936.56+721219.3   1653705933882232320  
  J164644.42+685242.2   1649165569335764992  
  J164923.61+682845.7   1648912574286466944  
  J165650.84+690840.2   1649092932848913280  
  J165735.24+681432.9   1636892339510423936  
  J165838.52+714551.7   1650494604015845760  
  J170024.70+690230.4   1649035552085857280  
  J170233.47+694426.8   1649146087364292608  
  J170438.48+693718.0   1649129903927466752  
  J170515.20+694029.0   1649135916881745536  
  J170619.56+654615.5   1635511043669520256  
  J170627.10+653645.6   1632503741928240768  
  J170831.37+685310.0   1636985935437737216  
  J170921.61+654704.1   1632499859278436352  
  J171200.31+704725.5   1650904687493110016  
  J171206.72+681833.7   1638207252338225536  
  J171257.21+595225.6   1437320327550258688  
  J171347.07+592426.4   1434246402276845056  
  J171355.97+705210.4   1650906130602133632  
  J171456.35+653102.7   1632269855188903680  
  J171617.89+602552.5   1437443541572424576  
  J171804.62+725411.2   1652148578741907840  
  J171823.91+674946.9   1637393922971273472  
  J171847.56+595848.6   1437361731035185152  
  J171925.33+594748.9   1434354738531866112  
  J172005.18+704108.8   1650782401184890368  
  J172058.34+570925.2   1432874555362348032  
  J172358.50+583356.1   1433262060196503680  
  J172445.69+655459.8   1633748354731071616  
  J172508.41+590615.2   1434038903816434688  
  J172509.83+644748.0   1632875647439220224  
  J172607.11+564531.5   1420810954300485760  
  J172753.43+675455.3   1637283387692503680  
  J172821.01+591242.7   1435532040606814976  
  J172842.30+704641.3   1650749450195884672  
  J173003.43+594217.5   1435581239456950528  
  J173055.16+705012.2   1650756219064363904  
  J173340.70+603237.3   1435945525698421632  
  J173733.43+570409.6   1422173970762279040  
  J173935.42+681217.7   1637631035230042496  
  J174009.45+665313.2   1634271241229729664  
  J174010.96+580312.9   1422476954935457792  
  J174253.98+684312.7   1637681131728566400  
  J174255.41+655707.8   1633221791741347712  
  J174447.48+674859.0   1634564703457927040  
  J174532.29+695953.7   1638038614742424576  
  J175230.05+674324.5   1634412940790342912  
  J175415.65+685721.0   1634790378220316672  
  J180011.98+673100.1   2257956842580208768  
  J192351.22+450733.2   2127389664985633920  
  J192505.70+442216.3   2126231771863112960  
  J192516.77+433543.8   2126044240713250304  
  J192620.06+432939.7   2126031901264933248  
  J192741.85+425519.0   2125812656077045760  
  J192814.09+435530.7   2125971226269667584  
  J192819.09+433408.3   2125938408424379264  
  J192829.14+444336.8   2126559838647356800  
  J192849.14+450753.4   2126595641493904896  
  J192911.21+441649.8   2126356983051726720  
  J192913.90+442848.8   2126366496398355072  
  J192958.54+441817.4   2126359594391913728  
  J193005.82+431237.2   2125871406926669568  
  J193009.48+442846.9   2126385600412895616  
  J193028.35+440931.1   2126345949274828672  
  J193056.28+453528.1   2126722536307025792  
  J193125.76+435258.6   2126286786105636864  
  J193127.01+441315.3   2126367531492647168  
  J193147.98+452511.7   2126529778175608320  
  J193242.29+465520.4   2128386612795059712  
  J193247.32+440108.7   2126302900823207296  
  J193305.88+432010.4   2077847766986834560  
  J193335.51+435538.0   2126298193539119744  
  J193342.32+464116.3   2128187807350876288  
  J193426.35+450106.9   2126464357233304576  
  J193452.24+455241.6   2128011576252540800  
  J193541.74+424830.4   2077772587878448640  
  J193811.19+441904.4   2078330654447678592  
  J193819.11+443441.9   2079841971839733760  
  J193859.28+450817.5   2079926702954987008  
  J193954.19+461815.3   2080092312592633216  
  J194028.89+455806.7   2080068471236280192  
  J194035.52+460536.6   2080075171385354880  
  J194127.84+462238.0   2080455430609044096  
  J194129.91+460519.6   2080029026256859520  
  J194136.62+434628.9   2078108351243478912  
  J194253.87+451913.1   2079782937510515584  
  J194316.04+440020.3   2079568811920915200  
  J194359.40+444428.0   2079750025181531136  
  J194442.82+445213.2   2079757618683859712  
  J194511.98+445213.5   2079711297455985920  
  J194519.43+441445.7   2079587980352416640  
  J194547.37+443330.7   2079686352285945216  
  J194554.67+450910.9   2079744248445125632  
  J194635.58+441626.9   2078929171033832192  
  J194655.50+435027.7   2078813069478750720  
  J194736.71+442104.4   2078932022892184064  
  J194903.98+435528.3   2078858630489186176  
  J201811.76+410311.4   2068372240193294720  
  J201935.00+414953.3   2068609670289373056  
  J201939.82+411008.7   2068377329734041088  
  J202102.16+395549.2   2061504385637208320  
  J202106.15+421912.5   2068716700872358272  
  J202117.41+403002.2   2068287410298956544  
  J202149.38+402851.6   2067536680075664768  
  J202151.69+393146.7   2061444771489506048  
  J202210.28+401306.2   2067518679871015168  
  J202229.74+410616.8   2068330085093515904  
  J202250.54+420734.9   2068544214982254336  
  J202323.47+403048.1   2067547129737584256  
  J202348.01+421225.7   2068538335168568192  
  J202356.01+413822.7   2068448484454280192  
  J202435.51+391122.9   2067227137492207744  
  J202502.74+400122.7   2067472294227445248  
  J202513.25+422210.8   2068867127808771712  
  J202545.79+410125.4   2067657115255309952  
  J202615.37+412135.2   2067688451340568448  
  J202617.11+384603.7   2067152748659046272  
  J202625.68+412657.6   2067694807893820416  
  J202650.14+415409.1   2068092487501899008  
  J202711.52+383234.9   2064132763875931264  
  J202745.62+384123.9   2064141044572381056  
  J202815.60+391012.5   2064187090921666560  
  J202900.13+431430.0   2069034734610940672  
  J202926.40+413729.6   2068026894761422336  
  J202959.83+384206.2   2064112525989535360  
  J203002.06+431258.3   2069020097362480256  
  J203016.16+412542.0   2068008611082149632  
  J203023.07+401355.3   2067348736606071296  
  J203024.93+383321.6   2064098270997465728  
  J203145.84+422541.9   2068167529170936448  
  J203210.48+385152.3   2064200216338442880  
  J203216.04+384424.4   2064009485429070848  
  J203251.87+400443.7   2064695679470064128  
  J203256.92+393137.3   2064253817531385728  
  J203259.23+394538.2   2064313328597320832  
  J203332.80+395934.8   2064691899898847232  
  J203357.67+391507.2   2064234846658106368  
  J203359.22+414916.8   2067941682610216960  
  J203432.48+411154.6   2067860971585067776  
  J203443.73+391432.2   2064049308367927808  
  J203450.53+410832.9   2067856951495115392  
  J203451.06+395140.7   2064633733158066944  
  J203502.43+391805.5   2064051163793794944  
  J203503.70+431040.1   2069725502786812288  
  J203535.19+414615.3   2067911995796118144  
  J203536.17+424449.5   2069502748602285312  
  J203630.62+414257.3   2067901344277144576  
  J203653.92+404227.3   2064784709847756672  
  J203706.22+404445.3   2064790546707998848  
  J203720.69+384713.9   2064338995321583104  
  J203721.56+391707.0   2064369266252072704  
  J203737.66+425556.6   2069519722312974208  
  J203743.49+400428.9   2064473616776872192  
  J203745.68+390023.1   2064350952510549248  
  J203749.48+413654.8   2064895103391861248  
  J203800.35+400440.7   2064473444978171520  
  J203823.85+410306.7   2064816282152023680  
  J203841.81+422345.8   2069441382109327616  
  J203900.88+422243.6   2069441824488994560  
  J203909.11+403931.1   2064607684178477440  
  J204002.98+402828.8   2064590061930634112  
  J204004.49+394603.9   2064486398599565568  
  J204010.45+420926.4   2066421710862538496  
  J204027.94+420902.1   2066426830463548800  
  J204044.34+420248.3   2066416621325239168  
  J204054.82+392921.0   2063728628936855296  
  J204123.06+411444.1   2066129240771475840  
  J204154.11+404705.1   2066100000634046976  
  J204336.53+403449.4   2066039699293011200  
  J204346.71+402912.4   2066035606185604096  
  J204356.32+410007.0   2066082683326108288  
  J215851.19+752055.7   2280173093494295808  
  J220533.11+303242.7   1898343628932194560  
  J220538.37+302337.7   1896837710318848128  
  J220540.06+293435.1   1896728721228788736  
  J220552.74+303548.0   1898345621797014784  
  J220553.58+304443.3   1898365103768615168  
  J220642.15+291045.1   1893702345536080256  
  J220645.16+310113.0   1898392522839767808  
  J220645.54+303409.4   1898346721308686336  
  J220742.25+305001.5   1898376094589024896  
  J220746.57+291652.4   1893680462679918208  
  J220749.21+303116.4   1898297101550530688  
  J220928.17+301933.4   1895299145657763456  
  J221013.00+293142.9   1895177958860002304  
  J221014.69+313113.5   1898515496345270912  
  J221026.64+294107.5   1895185797177272576  
  J221026.99+294710.3   1895199231834956928  
  J221029.90+301351.4   1895283722431704832  
  J221058.46+292730.9   1894986235816923392  
  J221134.45+300520.3   1895233900811217536  
  J221145.32+293509.4   1894994585233426560  
  J221154.36+295904.5   1895220603592980864  
  J221202.92+321412.0   1898929565553559552  
  J221253.30+290631.2   1894920574357039104  
  J221321.68+301249.6   1895315951866683776  
  J221344.47+293350.2   1895005133673359488  
  J221350.09+301350.4   1895320964091132288  
  J221356.10+303353.0   1895364704038062976  
  J221411.28+282220.1   1892615723107147136  
  J221419.26+292602.8   1894955685713065856  
  J221420.32+294438.9   1895102062495963904  
  J221432.41+284355.7   1894143528873395712  
  J221432.84+312704.9   1895831176146150272  
  J221439.37+321934.1   1898898981092404992  
  J221613.28+281542.1   1894058694679523328  
  J221621.14+293307.1   1895034579970007168  
  J221624.17+303948.1   1895545092664992384  
  J221627.78+320956.5   1895970470523916288  
  J221702.19+281239.5   1893868444808044032  
  J221710.08+293933.7   1895042237893936768  
  J221715.83+314358.4   1895851207874076032  
  J221739.11+291841.2   1894270694265427072  
  J221754.94+304227.2   1895537052486460416  
  J221802.34+275118.5   1893843327839352192  
  J221829.36+293133.9   1894297597940664320  
  J221836.06+302608.5   1895480191416875264  
  J221900.72+315026.1   1895901888486423168  
  J221921.06+302719.1   1895469436818897920  
  J221959.38+284340.1   1894002653946189952  
  J222001.57+280556.7   1893830198122554240  
  J222019.01+282746.6   1893978361611116544  
  J222020.45+285446.1   1894008804339344000  
  J222035.98+285900.0   1894032856156299904  
  J222036.99+300201.3   1894693422126581376  
  J222042.36+274819.6   1893802027434110336  
  J222054.13+274955.3   1893807829936807296  
  J222055.54+300414.9   1894694659077266048  
  J222103.19+281742.1   1893925481973857664  
  J222139.36+294059.6   1894634598254634752  
  J222159.89+280528.2   1893906824635948160  
  J222218.30+292048.8   1894421361717835136  
  J222223.67+283858.8   1893960941224044800  
  J222228.28+281311.0   1893914143260316160  
  J222228.89+292211.4   1894421739674995456  
  J222324.94+283856.8   1893953691319346944  
  J222330.09+281435.9   1881925721305987328  
  J222502.78+301627.6   1894759324107440128  
  J222508.48+293839.5   1894444520180820096  
  J222514.72+305518.9   1894863708992840576  
  J222551.91+295033.1   1894541380285824128  
  J222631.87+312614.9   1900886490088298496  
  J222719.77+303326.4   1894606041016612992  
  J222817.28+295356.5   1894509013412829184  
  J225124.07+332727.6   1891032769960368512  
  J225135.41+350910.7   1891471097143521280  
  J225154.15+331855.3   1890981058554139264  
  J225249.83+342801.7   1891375370912392064  
  J225250.65+353158.8   1891507003070709888  
  J225418.50+341725.3   1891175294155298176  
  J225446.04+324218.2   1890184496739709056  
  J225451.53+355116.9   1915548404630197632  
  J225454.41+345432.5   1891417599031112064  
  J225500.91+334257.3   1891095712704829824  
  J225504.79+340741.5   1891123990768919808  
  J225515.12+343817.6   1891221885960701568  
  J225519.00+342506.4   1891201785513675648  
  J225519.91+342902.6   1891202300909745408  
  J225528.62+340232.1   1891119420923719424  
  J225551.79+331017.5   1890224212301040128  
  J225557.30+350335.9   1915251643866472960  
  J225604.87+344220.8   1891212265234030720  
  J225612.20+335537.5   1891105573949163008  
  J225639.64+344617.9   1915231234181906560  
  J225640.02+345543.3   1915234841954479360  
  J225714.16+351205.6   1915279990650774272  
  J225741.42+323003.2   1889950365185481088  
  J225742.06+345545.1   1915237590733652096  
  J225749.29+342809.9   1915162239827352064  
  J225758.88+340442.2   1890382546271739008  
  J225802.06+325722.3   1890250295638561280  
  J225802.81+342143.6   1915157704341897728  
  J225803.69+343216.2   1915164267051912832  
  J225816.40+335733.0   1890378010786283904  
  J225823.67+342704.0   1915159869005411072  
  J225856.53+350558.6   1915217009250472192  
  J225859.30+365825.5   1916076140148555648  
  J225900.49+344823.7   1915196943163286272  
  J225901.02+335439.5   1890363751494869504  
  J225917.17+360333.2   1915589881131375616  
  J225923.58+325132.8   1890061626315119232  
  J225929.68+334319.7   1890313483197655168  
  J230000.34+344932.2   1915194950298568320  
  J230001.22+322953.9   1889989024188012032  
  J230004.04+333255.3   1890294654061095168  
  J230007.97+361215.0   1915428252921852672  
  J230015.41+323333.4   1889989677023007872  
  J230022.22+331606.3   1890094508584907008  
  J230023.16+362937.4   1915629154312522752  
  J230053.32+345930.5   1915296792562723456  
  J230121.73+352459.7   1915313353956701568  
  J230138.16+341550.4   1914370797613629696  
  J230138.87+360858.9   1915419078872022272  
  J230220.80+320734.0   1886964370779245312  
  J230232.21+331635.2   1914101279825172736  
  J230236.96+353858.3   1915345239794218112  
  J230302.16+360926.0   1915744534313326080  
  J230305.45+332327.6   1914109457442983552  
  J230313.07+352431.0   1914582453601914112  
  J230354.19+323838.5   1887003231643581696  
  J230409.29+323925.2   1887003506521955584  
  J230416.41+331352.5   1914046441682942976  
  J230421.43+332146.8   1914082897365341568  
  J230430.58+362741.4   1915778206857162240  
  J230444.16+322301.2   1886984333787504256  
  J230445.60+332904.0   1914085302547122048  
  J230507.15+331601.7   1914066748288421888  
  J230513.02+330316.2   1911037799910535680  
  J230555.37+333829.8   1914082278890215296  
  J230610.45+344021.8   1914301047344958336  
  J230639.13+364542.5   1915867920133954048  
  J230719.60+361628.4   1915103106717515136  
  J230815.02+351129.9   1914693779154058880  
  J230825.57+355902.0   1915034181082427264  
  J230848.26+350030.8   1914678729588737920  
  J230911.53+324620.5   1910980350429954688  
  J230923.73+330239.5   1911081402420186368  
  J230958.02+342220.4   1911593156363317632  
  J231036.71+343016.6   1911601437060338176  
  J231039.02+343258.9   1911601918096672512  
  J231112.98+360457.9   1914862863426951808  
  J231202.60+352012.2   1914754321013405184  
  J232836.14+404535.8   1923314396993400960  
  J232853.56+404948.5   1923315084188293248  
  J233024.09+391529.5   1920157046272028544  
  J233157.06+410409.0   1923705788773400192  
  J233515.73+422409.7   1924060793590503808  
  J233555.52+405159.3   1920721817294651776  
  J233558.56+424029.2   1924084020773725184  
  J233648.62+423950.8   1924070379957761792  
  J233654.03+402520.2   1920650314679150848  
  J233729.14+422214.1   1925364019808636928  
  J233754.84+420238.7   1925294926673273344  
  J233755.98+410134.6   1920702610201185792  
  J233819.41+414622.0   1922282470971927680  
  J233843.01+390401.5   1920234149528516096  
  J233926.50+394301.9   1920381758964705920  
  J234007.68+430131.7   1925417930239267968  
  J234037.86+383846.7   1919435453111514368  
  J234148.64+424233.5   1925351311004545792  
  J234154.82+411433.1   1922011647513104896  
  J234215.19+382801.5   1919415837999730688  
  J234229.17+393039.0   1919604610401473152  
  J234233.38+410751.9   1921997937977534080  
  J234333.36+395133.6   1919638282944470656  
  J234338.91+395759.2   1919641164865079552  
  J234553.32+394404.8   1921074588727520640  
  J234748.25+412929.6   1921338368438625664  
  J234759.60+422934.3   1922191623821923200  
  J234842.20+412908.0   1921339875971530240  
  J234909.97+385022.0   1920787684911212928  
  J235016.70+385649.4   2881563313451439232  
  J235017.59+392829.6   1920835200133411200  
  J235055.22+412300.2   1921649358430343296  
  J235150.13+363154.0   2879630543807485824  
  J235156.32+344556.7   2878075937446359424  
  J235204.80+392906.2   2881693498204573312  
  J235321.71+362043.3   2878868925847956992  
  J235359.37+362517.6   2878867963775348480  
  J235408.09+362707.6   2878867723257179008  
  J235408.89+341826.8   2878364490529016704  
  J235451.12+361554.0   2878814946699059584  
  J235456.76+335625.7   2874966759081257728  
  J235509.13+364349.7   2878901464520334720  
  J235510.42+352528.0   2878484990132260736  
  J235548.90+345643.8   2878412937760318336  
  J235613.43+340306.9   2875340382579749760  
  J235630.52+362853.6   2878836318456431872  
  J235635.50+345757.4   2878410768800529792  
  J235809.11+371027.7   2880389752291347712  
  J235813.56+341153.9   2875322279294004352  
  J235841.66+350647.6   2875507753161561984  
  J235922.97+362549.4   2880134807329698816  


==> table_d1.csv <==
cname,MJD,chi2_s,chi2_sb,fimp,ra,dec,snr,rv0,rv1,rv2,q,frac,teff_0,logg_0,feh_0,rot_0,teff_2,logg_2,feh_12,rot_2,teff_1,logg_1,feh_1,rot_1,source_id
18504736-0612079,56442.366044475,0.8783750618552398,0.8630998516930372,0.0707194234,282.697333,-6.20219444,31.56724,4.52867756,48.67224836,4.32820562,2.6300708460998536,0.9002036981434159,6296.00461,4.57734221,0.253716874,1.0,6824.19226,5.0,-0.8,70.0116211,6193.17206,4.33964703,0.363447541,1.0,4252516015462473472
18505855-0611380,56442.366044475,0.8243519409057636,0.8204887712117571,0.0516971195,282.743958,-6.19388889,33.32573,23.84194746,15.29124179,23.99289038,2.1440736829466926,0.893345976914351,6513.96804,4.00003397,0.171920828,13.8886042,5910.85749,4.32968917,-0.781091543,57.8639218,6500.01004,3.8603842,0.216894837,10.4557493,4252517351086136704
18504448-0619067,56442.366044475,0.854086613023766,0.8533997328535141,0.0170345973,282.685333,-6.31852778,32.54901,62.01314612,19.83238902,62.07937798,9.999999286708569,0.9905724605557652,6345.06929,4.13767833,0.244326604,1.00000875,5000.00002,4.84670488,0.798131844,1.00018609,6347.62548,4.13289359,0.246218581,1.0,4252497186322807040
18505239-0618541,56103.140600383,0.678473254532649,0.6735908519493105,0.0365574671,282.718292,-6.31502778,36.62051,38.66071005,-60.00487152,143.57886169,2.025071616557329,0.520624220137105,9305.86347,3.70732348,0.353512673,240.680888,9158.13523,3.53176671,0.287706428,129.998797,9401.58968,3.83618454,0.264061049,101.395916,4252502305924689920
18512873-0624333,56442.366044475,0.8740491630662014,0.855066132435459,0.0792771728,282.869708,-6.40925,36.50235,94.43412757,96.71125553,72.07405049,4.828666611365752,0.16068700630907834,6519.47965,3.95364008,0.17203457,16.9452178,6539.2757,3.76991908,0.180157505,6.44127689,5723.8001,4.9999663,-0.256798473,1.23724116,4252450766309759616
18505918-0611039,56442.366044475,0.9761724039474805,0.9758888169766483,0.0571396876,282.746583,-6.18441667,32.36291,46.2532588,89.02578251,46.21058578,8.426202922688141,0.9898515175616573,5972.99231,3.79999954,-0.0237289932,1.00000019,5970.9714,4.8647467,-0.55077567,2.8497012,5965.20928,3.79996489,-0.0172335756,1.00000006,4252517389851954176
18512223-0606482,56103.118820128,0.6906155674442175,0.6846244973309223,0.0482937168,282.842625,-6.11338889,31.37449,35.09974058,128.20296113,-39.81053982,1.5652976657632616,0.560552807803571,9500.03458,3.61215102,0.438357647,209.864051,9499.94682,3.56527136,0.136611078,78.3898647,9722.45048,3.68400713,0.791620464,106.597752,4254019322704637696
18505760-0618351,56442.366044475,0.9653032230537761,0.8660433082585294,0.151364296,282.74,-6.30975,32.71865,34.49495237,10.94155058,34.90099196,6.348387845526063,0.734399816327528,5998.27169,4.93821693,-0.0552691781,20.9910211,6511.65035,4.64242854,-0.79999595,141.618062,6004.76854,4.89890611,0.350511085,14.2988714,4252502374644143744
18514193-0616574,56442.366044475,0.9438071143238992,0.9315056216395439,0.0892251942,282.924708,-6.28261111,30.82803,0.85945039,4.12056711,0.63804029,1.4296616049461859,0.8218363209287646,5768.13525,4.35926204,0.225992467,1.00004352,6500.97594,4.91792234,-0.779552581,3.26219849,5658.73272,4.23029932,0.412484885,1.0,4252500656657506048
18503553-0617448,56442.366044475,0.882782911011191,0.882307339818593,0.0266087897,282.648042,-6.29577778,30.78644,22.35186789,-50.76443218,22.42568012,9.999991558442838,0.9819882234809593,5984.11137,4.40000073,-0.231885094,1.00001014,5505.90401,4.9999987,-0.586519984,29.9826293,5954.96686,4.36453388,-0.224036801,1.0,4252497491156127104
18505779-0620399,56103.118820128,0.6951504225280125,0.6935789964849591,0.0522019071,282.740792,-6.34441667,32.94809,31.26044837,226.80931136,-24.31739943,3.8203556672280965,0.7754937231218426,8832.95882,3.49972495,0.258018429,318.411315,8698.75383,3.44547905,-0.248260851,112.669232,8850.99437,3.51160203,0.329817585,244.333586,4252501962327206528
18512149-0618007,56103.118820128,0.6931338659100477,0.6915732051827591,0.00789089348,282.839542,-6.30019444,32.28271,33.96676501,46.80421259,30.0546315,1.3508622058708486,0.5970893358320615,9500.26669,3.84771008,0.446582361,110.79876,9775.85462,3.89697053,-0.399943098,179.007668,9337.92083,3.79766102,0.760601336,107.421128,4252499660224659840
18502784-0611244,56442.366044475,0.8382694415686347,0.8371350053768973,0.0713143718,282.616,-6.19011111,31.50781,-11.58312756,-8.77575696,-11.69470012,3.871277069542349,0.9469098600234945,6058.13047,4.07435812,0.20002266,1.00003217,5501.02216,4.58943442,-0.772107996,4.03968543,6070.06873,4.05290513,0.237524015,1.0,4252516668297684864
18502952-0614591,56103.118820128,1.347091661462444,1.3010667792100084,0.184524394,282.623,-6.24975,67.0656,33.68468615,-40.45262398,33.92238307,2.1502405673153864,0.935244839059887,7976.39499,3.44321851,0.118725054,4.46856989,7371.6772,4.11141282,-0.18146719,33.7631858,7998.24865,3.38942468,0.188250891,1.00000001,4252515495652471808
18503093-0618005,56103.118820128,0.6425892695854977,0.639405229967426,0.0398589292,282.628875,-6.30013889,39.3922,38.468492,232.97126169,5.82947623,1.5111032960874333,0.811813565791292,9078.51975,3.54249836,0.250785475,318.880575,9500.18858,3.94395434,-0.30515808,257.310216,9042.983,3.4247901,0.268268324,288.211568,4252509139100888192
18503230-0617112,56103.118820128,1.1492005442142783,0.7324405886651959,0.43135769,282.63458333,-6.28644444,48.273,26.94960408,119.68610046,-40.72880459,1.5495563999473234,0.5958054605017941,9343.88182,3.89179169,-0.0228890715,155.738208,9000.25604,3.83945457,0.285423972,1.01574215,9547.80926,3.93729091,0.11767918,1.26401353,4252509246592782464
18503673-0613376,56103.118820128,0.6708521228044536,0.668929496731719,0.0363027965,282.653042,-6.22711111,43.0651,37.2430018,35.52675384,39.79839307,1.3631894769559554,0.4609574871686232,9499.92419,3.7635918,0.240766662,185.697142,9500.10024,3.66445291,0.556715384,149.017265,9835.41001,3.91169214,-0.387024193,217.519082,4252515568785906816
18503415-0610157,56442.366044475,0.8706260986007852,0.8606953430667668,0.0650155852,282.642292,-6.17102778,83.8974,39.22740411,-21.83450635,40.89778184,5.459709159107098,0.965370330598366,8930.02657,3.95401267,0.499990987,150.755387,5998.59018,4.08553118,-0.774086869,77.8642284,9066.60477,3.91002083,0.570579288,148.429519,4252517110567380992
18503421-0621204,56442.366044475,1.030161788134219,0.9015663608750388,0.0928408764,282.642542,-6.35566667,48.3879,2.86484181,6.23876136,2.9237212,3.4051957984011603,0.7865110055988237,6042.03049,5.0,-0.159013251,1.0000034,6867.97278,5.0,-0.8,119.081486,5921.90427,4.77472795,0.132628027,1.0,4252496636566993920
18503825-0617226,56103.118820128,0.6861069024506702,0.6852462132053624,0.00670443605,282.659375,-6.28961111,39.0383,37.30811867,-18.58827591,91.934052,1.0627631151016592,0.5177387570609021,9871.85493,3.78870099,0.492999605,150.000192,9767.45764,3.77592313,0.581891217,83.8229376,9985.24402,3.79996266,0.276934223,89.6283065,4252497529920340608
18503484-0615562,56442.366044475,0.7654186750159176,0.7588686738230647,0.0372694935,282.645167,-6.26561111,55.8115,2.9791568,-3.61822999,5.91675877,2.025656436575415,0.7206598984695671,6662.67124,3.73466399,0.120678348,74.1374978,6948.94713,3.72528765,0.796685024,71.3874659,6422.53079,3.51868987,-0.257898453,73.0924576,4252515225188453760
18503840-0617048,56442.366044475,1.3814703457475763,0.6982543761542019,0.48276063,282.66,-6.28466667,32.1953,55.86818582,79.78685306,-14.25904412,1.697780765650433,0.2886976095403844,6268.22027,4.55860469,0.165136525,95.1357892,6430.03874,4.38006731,0.158625972,1.0,5761.55471,4.860032,0.294316951,1.00003315,4252497525515917440
18503579-0620339,56103.118820128,0.7389333364093092,0.730786373563521,0.0567853442,282.649125,-6.34275,46.0745,34.51411749,33.29591517,35.60818765,3.8694416467879607,0.8667642449240632,9356.04852,3.88985069,0.183864768,41.7917071,8289.73342,3.89782825,0.497393915,2.11430428,9785.07782,3.8860109,0.13535549,49.3720471,4252497010113258880
18503724-0616210,56442.366044475,0.6902579013880733,0.6874602110646955,0.0233158077,282.655167,-6.2725,35.4079,-15.49386322,-61.34815786,-15.36482234,9.999999999999833,0.9829182778824187,6564.33622,4.37399237,0.0465516828,1.0,5000.0,4.75933412,0.79999908,1.00000004,6570.34636,4.35148665,0.0487045801,1.0,4252515152088336256
18504130-0614061,56442.366044475,0.7981695420249028,0.7948818189235505,0.0762694973,282.672083,-6.23502778,44.4125,4.70852345,182.32897479,4.69952437,8.143161899741857,0.9858314319087578,5759.74331,4.21206996,-0.0743604212,1.0,5000.94957,4.94138786,-0.799683113,24.4039077,5735.37534,4.18636782,-0.0596593661,1.0,4252515396987159296
18504239-0621551,56442.366044475,0.8217859241361972,0.8169820609368307,0.0661044345,282.676625,-6.36530556,71.3801,37.64583429,35.03200792,113.96167651,1.2820444816699736,0.027525829891674052,8037.25489,3.97599725,0.342259603,114.565366,8116.87306,3.96781785,0.356261714,110.036155,5000.13278,4.99922932,-0.644181871,30.0001488,4252496189890283136
18504288-0619126,56442.366044475,0.6714100746995777,0.6654694430684849,0.0494636215,282.678667,-6.32016667,40.9599,36.17416248,0.06888059,44.57805777,1.6063991412464071,0.7808964473424495,6920.92958,4.16931579,0.205109882,79.7751901,5824.45342,4.19999741,-0.796161338,62.3367419,7069.69972,4.10370781,0.367483324,74.0259476,4252497147578746368
18504200-0617389,56442.366044475,0.7932682518970128,0.7907813340066622,0.066288765,282.675,-6.29413889,73.8023,37.84117339,-42.79399723,47.44171224,8.278111122953781,0.8999632969865705,9050.81591,3.9464626,0.432217055,121.2505,8990.69324,3.96948058,0.635280974,49.8781835,9055.302,3.94257825,0.410046581,109.986732,4252503336716950400
18504305-0618035,56442.366044475,0.9828306639074601,0.9833174332713518,0.0408301075,282.679375,-6.30097222,57.3008,0.10401609,-77.14097837,0.13224124,9.99303847120966,0.9934533768494788,6285.40107,4.11536754,0.157100435,1.02533159,5000.00039,4.99969967,0.799680676,18.7560646,6280.56906,4.11225123,0.156386684,1.03212154,4252497255042353280
18504633-0618104,56103.118820128,0.7469173800479162,0.7451796076081085,0.0243645423,282.693042,-6.30288889,51.1044,37.90251025,48.01944877,36.92795997,4.1395851881364205,0.8088163241490463,9814.80047,3.62320908,0.305829866,40.902343,9499.99496,3.59143912,-0.267261758,78.2088673,9858.46123,3.62975012,0.429228311,38.9612224,4252503126146675328
18504637-0617528,56442.366044475,0.6095941552995207,0.6008867996147439,0.0838768654,282.693208,-6.298,32.0299,37.43728919,83.90887268,37.30660814,1.3158644834059103,0.866361058859188,6677.15522,4.47940144,0.126415983,62.7558819,6859.18248,4.96071742,-0.72906657,329.9261,6499.53064,4.19872446,0.197190683,57.3166898,4252503130558901248
18504331-0613473,56103.118820128,0.8016681087418418,0.7702399500590935,0.129773718,282.680458,-6.22980556,68.5619,31.88570557,18.18673673,37.41353749,2.8715852300879545,0.8060193848790137,8646.45668,3.01579863,0.267255055,296.531964,7916.94746,3.00009601,0.537086776,173.584909,9094.69227,3.0184342,0.189943108,329.920837,4252515392573249664
18504647-0613380,56103.118820128,0.7729275556998502,0.7691825560897703,0.0357400914,282.693625,-6.22722222,72.0148,37.20959973,212.14661959,8.71580115,3.8057543150612307,0.8439362803872419,9500.25638,3.41256858,0.156472504,245.108193,10238.4256,3.63921187,0.116314568,31.99251,9499.98153,3.39013227,0.151892149,201.664792,4252515770563691776
18504350-0613598,56442.366044475,0.9449223811065504,0.8564810735628615,0.21478757,282.68125,-6.23327778,72.9949,18.23063381,67.35291974,8.7903138,9.170081389641103,0.876730681688689,6955.62956,3.82527332,0.187373171,83.8355095,5209.64717,3.31640026,-0.126385711,1.00000011,7098.44449,3.82561733,0.202191298,74.6959875,4252515396987145856
18504367-0616536,56442.366044475,1.1328771559882536,0.868602643692978,0.151145715,282.681958,-6.28155556,46.5329,15.06052478,8.35532184,15.12873572,2.843633596794168,0.7332197065921844,5823.82615,5.0,-0.154903092,1.00002964,6637.03504,4.99971346,-0.799186474,208.976479,5328.84831,4.73147163,0.164170251,1.00000784,4252503371076701312
18504675-0620190,56103.118820128,0.9028462160411774,0.8976160067667456,0.0476724295,282.694792,-6.33861111,69.2647,39.41262293,34.72797992,40.93078597,1.7485181498691589,0.6765038450901757,9972.24589,3.51114242,0.0710351055,95.3216224,9862.62997,3.54507119,-0.220758954,154.57166,9999.57122,3.48511847,0.15216859,81.204153,4252496391637966848
18504713-0615000,56442.366044475,0.7098063165228157,0.7030033640462173,0.0659561837,282.696375,-6.25,45.9441,37.08431518,41.99218153,14.08407794,3.7853637864506737,0.2405444181241198,7038.71596,4.00001864,0.211883543,108.132002,6648.51646,3.52454935,0.16983484,109.991866,9004.25221,4.9930057,0.562399019,77.0561775,4252503572823258240
18504514-0617285,56442.366044475,0.6836676361882886,0.6818589831565478,0.0612032109,282.688083,-6.29125,32.5977,23.56801747,-28.16004236,23.6597944,6.563744330842964,0.9847078653071819,5901.16516,3.84756976,-0.0107505378,1.0,5075.95892,4.60278127,0.67612877,1.91051841,5877.25221,3.80006788,-0.0147973063,1.00000001,4252503130558503552
18504746-0620024,56103.140600383,1.9245722915182062,1.8587118666807523,0.214893888,282.69775,-6.334,74.3982,59.19888476,162.22252803,-57.18042127,2.5697288781091463,0.5180722301150754,10440.4839,3.68225518,-0.8,300.145873,10002.3297,3.4285012,-0.695114962,225.64525,10752.1855,3.90018323,-0.799915469,160.806815,4252496391637965568
18504600-0608103,56442.366044475,0.7809479737245353,0.7780123228492493,0.048446141,282.691667,-6.13619444,64.0377,35.30239801,204.40731382,34.02402482,1.511041328004153,0.9844904200237512,7987.17713,3.9745115,0.310192256,121.67904,5000.00578,4.99096627,0.300706559,129.999299,8029.9366,3.97840979,0.3344266,119.631012,4252518764241696896
18504954-0614585,56442.366044475,0.6626102330493892,0.65601771658415,0.0748766439,282.706417,-6.24958333,38.9057,36.04263846,36.39694374,35.67154177,3.8910950521081578,0.6671750790744411,6878.81976,4.43595938,0.105089182,36.483775,7338.85198,4.16899825,0.789040725,30.0200707,6314.1056,4.26314371,-0.487088286,38.9113683,4252503577235154048
18504884-0622571,56442.366044475,0.7716427591259968,0.7690289365591348,-0.00287584392,282.7035,-6.38252778,50.9968,36.24196116,97.51058235,35.51397083,5.738704089530728,0.9188507106405274,7173.35819,3.98668739,0.176457165,76.4366679,13411.5528,5.0,0.8,1.0,7082.62792,3.88168744,0.22509269,73.1520203,4252495915012260992
18504966-0618175,56442.366044475,0.672053619368676,0.6705447842442762,0.0269833768,282.706917,-6.30486111,36.1797,48.87295141,54.1155765,48.64530676,8.898923794789196,0.9556261029610635,6082.01703,4.18162081,-0.392645024,10.6850913,8845.56328,4.99988455,0.799994437,5.36327879,5999.38112,4.11548757,-0.428875128,10.4590289,4252503061838971392
18505208-0617321,56103.140600383,0.7190634207962059,0.7184757083246407,-0.00568746544,282.717,-6.29225,48.9458,38.1832437,114.84035749,-4.07885009,1.180953261680439,0.6146231318053947,9500.29306,3.50325078,0.149361311,280.67087,9599.53255,3.58555359,-0.785619222,276.059343,9500.68237,3.44171802,0.390486078,250.626168,4252503199277930880
18504999-0616460,56103.140600383,0.6993328267482326,0.6978698410198034,0.0364778358,282.708292,-6.27944444,55.755,40.96870607,195.12892359,-17.36943587,2.7583055405348174,0.7268485477792117,9525.5614,3.42392733,0.243430037,270.006419,9581.79961,3.41714448,0.115522291,97.2473441,9499.66729,3.42164751,0.234474852,202.928266,4252503267997445248
18505238-0616072,56442.366044475,0.7257598959054694,0.6731333040828236,0.146207193,282.71825,-6.26866667,37.6645,34.90317886,36.47142918,30.04969173,9.161694254650753,0.5102757797105528,6801.22405,4.988363,0.141122222,43.2082089,6304.21631,3.97264471,0.660053929,27.3494552,6711.49428,4.99747964,-0.700056591,65.1297081,4252503302324318592
18505047-0616435,56103.118820128,0.6727077405902261,0.6699284735859242,0.027868387,282.710292,-6.27875,52.5978,40.02095103,197.13195492,-15.6202645,1.9011403173124428,0.7281204507945233,9484.7174,3.37553177,0.330910945,281.009236,9807.02809,3.52342209,0.786018729,126.017474,9500.24638,3.33363437,0.237989557,224.988054,4252503263592278016
18505244-0618002,56103.140600383,0.9305850623314383,0.9308406048427829,0.0172879251,282.7185,-6.30005556,83.0524,40.81931997,-4.66727364,59.70223469,2.640728056095776,0.7113202614034015,9500.18989,3.24953039,0.310411706,256.418031,9500.26154,3.24135337,-0.246928485,240.300245,9630.80192,3.28902314,0.617429344,249.590913,4252503091786935296
18505254-0617374,56103.118820128,0.9319042024587769,0.919348182048538,0.0734381687,282.718917,-6.29372222,97.2556,36.61970507,78.48752708,34.23922291,7.728176565335563,0.9239832964167982,9237.60592,3.00000023,0.54972601,230.575003,7970.00698,3.00000056,0.799987462,310.007056,9283.45812,3.0,0.520370914,224.16409,4252503194866148352
18505098-0615314,56103.118820128,0.7629673260859546,0.7615459224336381,0.0214368113,282.712417,-6.25872222,74.5473,37.70208763,160.76411289,-16.8941214,1.7859039897341968,0.685294642929429,9071.31996,3.04676339,0.285725032,245.674603,9438.17865,3.17604365,0.337099621,113.392131,9064.34204,3.03782276,0.270215603,184.056651,4252503504103784960
18505270-0621406,56442.366044475,0.8473964919551498,0.7468948226432894,0.224006573,282.719583,-6.36127778,60.7257,33.97497455,50.28420754,22.73510834,6.94021024412027,0.7485758680493616,7327.75293,3.99527736,0.277734505,180.400752,6338.72877,3.45463593,0.240483396,76.6046466,7647.70749,4.06421256,0.260487889,229.280642,4252496052451235968
18505138-0612598,56442.366044475,0.7907061562108069,0.7816907900307769,0.0797643318,282.714083,-6.21661111,74.1178,35.96441097,33.9802244,52.77667263,3.5889421373073596,0.09109080821184318,8122.20855,3.87659681,0.349991294,260.48386,8428.24625,3.85760557,0.414322691,248.28768,5003.5799,4.73934405,-0.190290875,299.995318,4252515740560800768
18505296-0617402,56103.140600383,0.7874942918055496,0.7866841801159731,0.0212482365,282.720667,-6.2945,50.4731,34.37828396,38.38847754,30.57871239,1.0064340797326905,0.49036757932760705,9714.23631,3.744808,0.409421303,95.8719562,9879.61916,3.75293867,0.0759778159,95.8516139,9541.4447,3.72755503,0.585206298,96.4702456,4252503194877810688
18505296-0620221,56442.366044475,0.792644271115007,0.7839738633761248,0.0482657489,282.720667,-6.33947222,57.336,54.46417676,127.30603059,46.5225745,5.303991897524902,0.8083589993741345,8384.54445,3.93780104,0.325298837,154.899194,12825.0311,4.26594008,0.70596225,58.4712031,8294.16808,3.80350091,0.458232794,149.96642,4252496155530510848
18505331-0622289,56103.118820128,0.7020513180776528,0.7005295280638554,0.0277147608,282.722125,-6.37469444,45.0235,35.39920049,-81.53576153,111.21500094,2.9598426470207055,0.6369745444136776,9500.18264,3.48626041,0.140868361,242.997538,9000.13118,3.27340944,0.248685435,125.734304,9540.9321,3.57572496,-0.206868609,141.949622,4252492994434474880
18505317-0622109,56103.140600383,0.8522768524335064,0.8413059795589861,0.0729380101,282.721542,-6.36969444,73.8156,37.19278696,36.07969121,41.37892838,1.7134964906602794,0.4771180321216324,10166.968,3.57173725,0.0104151364,40.5171921,10015.9419,3.42924288,0.503353186,32.7451803,10179.4225,3.72377766,-0.699706622,82.7114508,4252496048040590720
18505338-0616331,56442.366044475,0.785679651130385,0.775843100049242,0.0681663578,282.722417,-6.27586111,74.4067,39.7877555,42.28516181,38.85047509,3.1926038802033054,0.7971029136232826,8432.24885,3.85662794,0.400107494,247.051441,7211.74715,3.6688687,0.562542503,254.926412,9006.97051,3.86536521,0.364751485,229.994299,4252503297957026816
18505436-0614545,56103.118820128,0.8555560504257281,0.8520475836914941,0.0105602685,282.7265,-6.24847222,87.7649,34.99007499,74.93155482,14.71042366,1.7810485088040926,0.6426351561869601,9500.13437,3.40013624,0.121710835,238.494135,9508.13049,3.40533325,-0.438693781,264.286576,9499.85671,3.40003396,0.164777471,206.423975,4252503882060903040
18505345-0616096,56103.140600383,0.6847727824242019,0.6833441293834321,0.0130732726,282.722708,-6.26933333,52.4268,33.30359102,176.46705834,-14.67704661,3.2981622973722278,0.7485471451497888,9512.85651,3.50252007,-0.00261544643,240.538677,9667.7697,3.49382713,-0.0330644592,74.6760779,9499.94908,3.51575979,0.15704934,183.10274,4252503297957027072
18505473-0615364,56103.118820128,0.7059635133526299,0.6891799161042381,0.103102798,282.728042,-6.26011111,53.1505,29.44593613,29.24422281,30.99229715,1.1111236302869647,0.929431819780725,10656.8077,3.78742995,0.441911362,81.6210112,8452.35095,4.53938231,0.787539597,51.5504805,10499.6757,3.7451798,0.219585839,90.2892116,4252503675914153088
18505379-0613443,56103.118820128,0.6544889369961379,0.6319380292203383,0.119938298,282.724125,-6.22897222,34.341,35.50438177,29.12116766,37.03333501,9.982952307990798,0.9220105784204119,8369.82662,3.88241309,0.336835201,229.074191,6154.64172,3.5096323,0.795023491,22.4365489,8728.43082,3.88663725,0.262902448,237.328297,4252503985140110848
18505486-0618103,56103.118820128,1.1496243057145736,1.1501305257334837,-0.0169068209,282.728583,-6.30286111,106.106,37.88993852,37.83431477,38.04285796,1.9603255535935433,0.6626561584489823,9500.10889,3.13798231,-0.0218499776,116.992733,9500.18482,3.1412734,0.0301612115,117.40905,9499.92082,3.14035032,0.0295744751,117.172371,4252502438951908096
18505492-0620326,56442.366044475,0.7445530092615068,0.7393133563195968,0.0283663218,282.728833,-6.34238889,51.7158,36.11808891,37.25433119,32.38640474,1.7267322435265877,0.32035958874587256,7576.82913,3.94497832,0.315725862,74.7194648,7832.99571,3.79647713,0.66365534,70.0003487,7066.3466,4.22754629,-0.461238394,84.8111782,4252496151126077312
18505407-0616503,56103.118820128,1.274795562306768,1.2760305888270906,0.00500962845,282.725292,-6.28063889,111.071,37.08402707,36.74814112,37.19292889,3.7972300816403695,0.7909910092966034,9378.34587,3.15135612,0.338982751,75.99505,9462.90228,3.16368357,0.367017986,71.51152,9387.01854,3.15476342,0.363659946,75.5185553,4252503229225883904
18505493-0615512,56103.118820128,0.6570403426031292,0.6552009433441558,0.0490721722,282.728875,-6.26422222,38.7507,33.64915946,52.28034217,19.43812873,1.0540549970944002,0.5427845246724885,9667.53633,3.72375758,0.33625927,162.149323,9764.41967,3.7713919,-0.656837848,131.347851,9500.09998,3.68436728,0.732776993,173.832906,4252503675914153728
18505431-0619487,56103.118820128,0.664837095972816,0.6629730818613475,0.0477061143,282.726292,-6.33019444,40.9922,37.28770425,37.82186381,37.27845695,1.904688922299079,0.6802561195014836,9597.29971,3.67371476,0.400155379,86.5121781,9992.94781,3.74982674,-0.572801304,64.0958588,9638.01825,3.65515505,0.723511806,85.8975285,4252502232793486592
18505433-0611552,56442.366044475,0.7302691049208728,0.7174621617480933,0.0858110264,282.726375,-6.19866667,41.0173,22.11647349,66.60071954,21.83039241,9.999999626989842,0.9655587658060452,6192.04604,3.94078638,-0.232890776,1.08143738,5000.0,4.24522416,0.799999985,7.63655819,6311.73631,4.09789058,-0.17837324,1.0,4252515946743594368
18505557-0611345,56442.366044475,0.8469445030529369,0.8032887505646936,0.13562973,282.731542,-6.19291667,69.8489,40.6990086,66.33163672,37.01311448,9.96929535336045,0.938894718488234,8400.99165,3.96403673,0.262448149,97.2920218,6553.67349,3.8049377,0.7632633,1.12225796,8597.46789,3.96702776,0.219542561,99.5239405,4252517424211703168
18505303-0620389,56442.366044475,0.7073739372400731,0.7053724460087715,0.109397051,282.720958,-6.34413889,48.3728,31.41778761,38.03731644,28.12986996,2.0467215653240722,0.6606025971901888,8999.57718,4.07701065,0.498760185,12.9636358,8977.9494,4.05962634,0.48160872,9.15977838,8999.59173,4.08455754,0.497950243,10.2038068,4252496151126012800
18505573-0617293,56103.140600383,0.7096856540381485,0.7036560048125857,0.0589488451,282.732208,-6.29147222,55.9103,39.65891288,187.84545203,13.1071348,1.935033330215348,0.8074056598906781,9222.15762,3.62409965,0.38280765,252.537788,9872.28017,3.95564476,0.335222924,210.970191,9160.22571,3.52336968,0.377457534,230.000724,4252502443330507392
18505559-0623375,56103.118820128,0.7982775544062081,0.796887841214991,-0.00684415601,282.731625,-6.39375,46.0818,9.31630223,108.1408823,9.17698025,7.363911821483317,0.9580970021969046,10203.5493,3.68149922,0.264843492,1.03700391,10369.6113,4.17772682,-0.290229747,12.5279596,10138.6921,3.65663583,0.297085381,1.22450128,4252492925714920832
18505599-0620076,56103.118820128,0.6110206053708309,0.6096017485652021,0.0376407423,282.733292,-6.33544444,35.6457,37.59563038,-56.93151102,158.07183283,1.0912952125454165,0.454014058469041,9007.75881,3.57098481,0.214291478,302.924628,8923.1819,3.4924614,0.114395016,219.483824,9329.93857,3.66798637,0.361326929,189.082499,4252502031046710272
18505621-0619329,56442.366044475,0.7422513146956123,0.7374085694278149,0.0495107554,282.734208,-6.32580556,59.6131,38.3701262,37.68949264,40.79027067,2.0477847794217694,0.44383207377924627,7286.48499,3.93820188,0.232509067,163.599028,7214.39858,3.74292336,0.616994307,156.120436,7411.32075,4.18691492,-0.493110633,166.428471,4252502061001162496
18505624-0618403,56442.366044475,1.263465013905471,1.2402181620103558,0.135441637,282.734333,-6.31119444,91.7086,21.99909638,62.03445706,17.09410066,4.267319461410775,0.8641738788627925,8169.07006,3.87715224,0.156231161,56.6276291,8947.66066,4.13012731,0.294731113,6.35450355,8063.31975,3.82249381,0.13026229,50.0049338,4252502267164754944
18505764-0617479,56442.366044475,0.6989508765924843,0.6964028288039248,0.00250069787,282.740167,-6.29663889,34.6844,9.7927651,10.32497369,9.74877874,3.927039284935349,0.9016881648233033,6305.43601,4.70314712,-0.0483842314,1.01235205,5073.93403,4.78666493,-0.71454866,8.771823,6433.0968,4.72427592,0.0244863462,1.00071828,4252502443363641600
18505639-0616546,56103.140600383,0.7606555492976257,0.7597168893829709,0.00400876376,282.734958,-6.28183333,55.6455,42.08878902,11.47972892,45.68231079,7.159584447863105,0.9073845612465549,9999.97715,3.80642181,0.0867715995,131.998934,9608.60662,3.88553459,0.49736114,56.8512887,9999.87015,3.80077315,0.0609254465,132.194616,4252503233637661056
18505789-0615301,56103.140600383,0.9432101316909525,0.8031036297509513,0.240760664,282.741208,-6.25836111,73.464,30.52911056,28.65905944,34.52077213,1.9302375231497142,0.7496663906079106,8409.26129,3.02131769,0.289307938,265.287345,7777.94512,3.00049702,0.632424979,116.518204,9014.63091,3.0000003,0.116233118,329.995088,4252503680314290048
18505654-0612414,56442.366044475,0.679788570933329,0.6761289098224063,0.0551548014,282.735583,-6.2115,46.5904,39.36496336,34.25739178,234.99968848,2.0517431603703162,0.04940032007897957,7149.33698,3.78427934,0.200000756,212.918518,7201.96539,3.78005946,0.250241787,207.575407,5000.06546,4.90598961,-0.8,152.064869,4252515878023429760
18505793-0624311,56442.366044475,0.8583843535369541,0.8547583605821255,0.0732267179,282.741375,-6.40863889,52.6206,2.54818683,6.47466977,2.27599846,1.4226242674357232,0.8574897502409997,6644.77615,3.93908046,0.159429529,12.0702148,6375.42246,4.43641505,-0.276908237,32.6543398,6678.10277,3.86992367,0.21785272,10.0224481,4252492680791957760
18505797-0615472,56103.118820128,0.7680214957756437,0.7322042504186184,0.150141754,282.741542,-6.26311111,67.0686,38.51145356,60.69985895,17.48030711,2.0261948082937886,0.4578819714293127,10304.8617,3.5013615,-0.117744182,231.488768,10198.7302,3.27882604,-0.798659624,328.975401,9935.98134,3.62519669,0.241159283,107.47784,4252503611594805248
18505797-0617083,56442.366044475,1.1265600299286798,0.9321648268717011,0.277495667,282.741542,-6.28563889,93.6888,33.97135638,27.78355886,34.56285949,9.948081406765667,0.8438353674632639,8811.35556,4.15433669,0.360546238,37.5702013,6391.85044,3.31212153,0.194599658,88.0788632,9499.74926,4.08805073,0.623926594,28.9168878,4252502473323321088
18505682-0617071,56103.118820128,0.7634559988150535,0.7588373869034754,0.0298085344,282.73675,-6.28530556,44.6026,43.95810717,-145.50389774,44.4416681,9.989575189527425,0.9649888878122214,9659.6441,3.67949537,-0.299998609,10.6338298,8669.10802,3.96132235,0.785413441,35.247921,9573.61237,3.6485068,-0.300092042,10.3365917,4252503229237561216
18505802-0608316,56103.118820128,1.0005766610676246,0.9264263581735209,0.17384589,282.74175,-6.14211111,63.2644,15.188347,-2.8845209,17.1099356,9.671940795390745,0.8971379961709309,6167.7163,3.8671596,-0.268539922,11.5536344,5044.7365,3.72691272,0.628718702,1.27520877,6367.92264,4.07213049,-0.262804614,1.00000177,4252517870888391936
18505693-0616214,56103.118820128,0.8044299158487557,0.767287369341167,0.170420865,282.737208,-6.27261111,66.4184,37.06322619,82.98330747,13.65240591,2.2420863954620165,0.6323061518572304,9999.94249,3.77407791,0.206915605,74.4737106,9999.24898,3.69314573,-0.170652665,59.0579596,9952.70734,3.80234207,0.348472209,41.3693254,4252503607194683648
18505805-0618086,56442.366044475,0.7270151215773064,0.7175889209885783,0.0737421902,282.741875,-6.30238889,39.2687,38.11100027,37.73994111,80.61306534,1.9939021537758337,0.12457101417416701,6886.53921,4.1399435,0.161054206,103.99502,6982.0519,4.10617899,0.285639268,97.7132866,5000.0,4.82219103,-0.790835314,329.987868,4252502370243971968
18505829-0615284,56103.118820128,0.949059897248508,0.9420514180436637,0.0266977408,282.742875,-6.25788889,84.6025,37.88404716,53.09697085,28.7660454,1.5527669330132456,0.5924522691960246,9499.67987,3.2464947,0.326304564,147.456081,9466.16955,3.24265324,-0.490288422,134.78336,9500.18899,3.27590972,0.742466207,162.233707,4252503714674027136
18505821-0615091,56103.118820128,1.2037108800507526,1.1934728502587768,0.0187381127,282.742542,-6.25252778,83.8286,11.30083178,111.32418857,11.05159205,9.11137081902823,0.9478118146258994,9890.98959,3.35569977,0.399492439,3.00937455,9560.24231,3.6034251,0.504797094,12.360387,9999.55085,3.36178235,0.51890258,1.6014635,4252503714674038144
18505836-0612496,56103.118820128,0.612195307333004,0.6004381508144374,0.081405655,282.743167,-6.21377778,34.1829,35.37606699,52.76752441,34.28116034,9.98991412301528,0.9577832190529588,8616.67343,3.67182835,0.299950103,301.96204,5116.66586,3.28261177,0.799455461,31.9144358,8882.9498,3.63759578,0.223390303,313.178222,4252504122579058688
18505837-0608569,56103.140600383,0.9338233840032345,0.8187086021721703,0.264898758,282.743208,-6.14913889,88.2643,24.99590867,30.67676618,20.57510753,9.964333140196867,0.29860711556783076,12461.1773,3.97986163,0.0108194969,69.9981721,11496.9696,3.87911744,-0.799995851,69.881594,8710.41872,4.89057067,-0.179576564,95.0289758,4252517763395177088
18505844-0613451,56103.118820128,1.0136554051924047,1.0130256994873572,0.0214368421,282.7435,-6.22919444,103.382,39.51721426,58.43171399,28.76662517,1.8447087797256847,0.6437606583622834,9843.32687,3.34054438,0.068693172,152.343731,9718.38273,3.32545082,-0.146451875,133.783077,9893.62537,3.35743729,0.141297174,154.434843,4252504019499849344
18505944-0618212,56103.118820128,0.6468513951099961,0.6457691449522428,0.0378206734,282.747667,-6.30588889,46.5472,34.53463877,-16.72986196,78.02256365,1.2372028736793568,0.5514867935200743,9500.05787,3.5384576,0.169967423,232.719291,9500.03504,3.54529008,0.635860208,199.670989,9593.20911,3.56055443,-0.678375374,201.021393,4252502374644139392
18505847-0621129,56103.118820128,0.7609960574799383,0.7606842073687781,0.0300720039,282.743625,-6.35358333,57.0733,33.28352194,20.58780221,35.55614364,4.749663785432803,0.8238867123867527,9676.40596,3.43561931,0.117515869,166.04092,9511.34227,3.40382613,-0.328359494,224.899123,9669.50222,3.43167614,0.112624501,155.302107,4252501957915586304
18505950-0615397,56103.140600383,0.6943089436013032,0.6896291340860351,0.0600670555,282.747917,-6.26102778,62.3837,34.09743292,-73.24803367,49.59239352,7.842697398842739,0.8842187254206634,9218.92826,3.27146123,0.167649953,318.365047,10588.1115,3.41636697,-0.415416296,89.9315458,9049.71566,3.22549663,0.172996298,327.279493,4252503641554432512
18505962-0614475,56442.366044475,0.7942505462187046,0.785898045300251,0.0821106504,282.748417,-6.24652778,38.7868,2.92371351,4.56716863,2.77442263,2.876190105528709,0.8241355219955856,6821.21447,4.20023202,0.368702746,9.41836329,5466.49583,4.02592876,-0.677863375,30.0735058,6925.5695,4.11894605,0.485169753,1.94943166,4252503710273910016
18505879-0617494,56103.140600383,0.6345751387508359,0.6331910207729357,0.0288126983,282.744958,-6.29705556,39.8743,38.17989592,154.31560538,-75.86152932,1.0077003240041387,0.5052847039356388,9227.31268,3.58219419,0.245309007,300.94112,9372.02229,3.60005388,0.384451268,168.70861,9020.53238,3.54492118,0.162442622,199.492773,4252502477723822336
18505969-0609031,56103.118820128,1.0593953678832735,1.0467077999864076,0.0303923895,282.748708,-6.15086111,71.1638,36.95972566,35.02683326,37.37395763,4.3144794637550135,0.9022752096573483,9438.47294,3.42459094,-0.381991216,10.0681778,8570.54418,3.5919795,0.623096876,23.305123,9613.32162,3.4096065,-0.570631466,1.58980138,4252517797754916224
18505883-0616295,56103.118820128,0.7383810964190382,0.7186668486450598,0.108984969,282.745125,-6.27486111,56.9333,36.99037951,-5.86809002,67.46999474,1.0025409126259233,0.6238416813475909,10000.1767,3.47463651,-0.263930314,268.165273,9955.17292,3.58519154,0.151212851,117.599693,9898.06025,3.35917207,-0.795597809,325.802196,4252503607194691328
18510087-0619532,56103.118820128,0.6551417991720795,0.6531620160047287,0.0482623303,282.753625,-6.33144444,42.9458,38.41976086,-19.54922059,48.94630378,3.4891969988127536,0.8169914469724561,9402.44738,3.82033424,0.45944314,100.508155,9500.91703,3.92298406,-0.104363519,46.6640644,9384.40121,3.80005446,0.523768316,90.5767118,4252501992275318656
18505987-0616548,56103.140600383,0.744553577818255,0.7342285745945575,0.125876207,282.749458,-6.28188889,38.3413,36.09886204,18.65559377,39.6626642,1.2466858068227349,0.7868438265249781,8908.50143,3.98796533,0.200003599,16.4852783,8559.25641,4.30757615,0.225867088,5.9966442,9000.14976,3.90090018,0.193444776,1.12697793,4252502855680515712
18505998-0617359,56442.366044475,0.8606703991550517,0.8564923245696789,0.0300660682,282.749917,-6.29330556,79.1427,37.32058619,35.51319274,42.1988705,2.250401605270443,0.27328570001606445,8868.80211,3.89871049,0.491053324,123.318824,8764.42209,3.64579659,0.600000834,119.473216,9778.89969,4.5640132,0.33869697,126.453389,4252502404603853696
18505981-0615291,56103.118820128,1.2271193819827917,1.228192417314673,-0.218735523,282.749208,-6.25808333,113.663,34.91933313,234.9999999,34.90599462,9.999999999999998,0.9998263649913123,9017.38099,3.0,0.314150383,159.670125,5000.0,5.0,0.797239745,30.1379176,9017.24373,3.0,0.31468332,159.6273,4252503645954540160
18510003-0614220,56442.366044475,0.6696388185540216,0.6676663971687449,0.0447454168,282.750125,-6.23944444,47.2475,35.92734172,111.90915157,34.48334866,6.073268317736943,0.9026104274227053,7033.57734,3.76813754,0.128858173,197.016371,14978.5282,4.78666453,0.746706697,54.2204318,6922.55415,3.60799319,0.169081437,193.118862,4252503813353127168
18510012-0616373,56103.118820128,1.0672946589735988,1.0394582252199458,0.0869655403,282.7505,-6.27702778,84.337,-29.56190718,-7.77694855,-35.76927298,2.747881017657035,0.6646765842770475,9750.29927,3.33316255,0.183714587,55.5064658,9499.42991,3.19935294,-0.534591045,104.182843,9948.57253,3.40076544,0.630460931,49.0337948,4252502851280453120
18510092-0618029,56103.140600383,0.715891799186204,0.7148380084303191,0.0221655201,282.753833,-6.30080556,48.0031,39.20656552,77.80600616,20.71463568,1.5665578890393959,0.6358398806898969,9764.05646,3.70563043,-0.0412967254,189.961286,9827.04589,3.73138945,-0.466474625,250.362654,9653.00402,3.66124217,-0.00417569017,162.905301,4252502409003876864
18510015-0615342,56442.366044475,1.0204147538426847,1.0016349919130254,0.104322011,282.750625,-6.2595,95.8175,6.33519241,8.08274315,-39.39579805,2.5014491659454867,0.10686046676689452,7232.61946,3.39169564,0.146520145,126.251367,7133.61864,3.18330646,0.16696465,124.6944,10471.1714,4.99843402,0.799999813,62.0592994,4252503641554435712
18510015-0618579,56442.366044475,0.6807378585070787,0.6730419673532918,0.065018386,282.750625,-6.31608333,43.4256,37.67735504,38.98143017,33.22731977,3.035640225129829,0.2599263888899444,7003.94729,4.18445932,0.20640565,60.9058998,6500.61073,3.63343061,0.105506541,62.0317516,9065.83129,4.99893992,0.788576862,49.5397421,4252502168485678464
18510093-0615512,56103.140600383,0.661698728613132,0.6591470156910156,0.0792182343,282.753875,-6.26422222,36.5092,21.30162479,32.72537579,16.10025211,1.415817813297838,0.5464954972972466,9632.3269,3.87573024,0.173496248,19.5364655,9999.93888,3.8838993,-0.200164971,3.92374633,9389.35311,3.87267395,0.329096742,7.16804531,4252503645954522752
18510016-0615023,56442.366044475,0.8345763487220598,0.8086503641280204,0.115382267,282.750667,-6.25063889,67.9682,39.02088876,38.46411113,44.31021357,2.617745588548623,0.2935762933135564,6769.80558,4.23573043,0.0720164922,100.044744,6750.95835,4.03902715,0.330432397,87.0230976,6817.37465,4.85092085,-0.710966304,158.069095,4252503710273912576
18510020-0614402,56442.366044475,0.7987192832081647,0.7861962126500217,0.0800400567,282.750833,-6.2445,79.561,39.73076542,-74.93425825,141.15296348,1.5802810519687613,0.5416808592631557,7736.18747,3.70030004,0.332824495,287.552242,7664.74483,3.61745717,0.299986339,166.646457,7796.53939,3.76559655,0.350690756,185.673679,4252503817753671296
18510099-0616523,56103.118820128,0.7223927957177153,0.7210742171408266,0.00535547731,282.754125,-6.28119444,59.7455,37.31156726,140.79603231,-18.55003643,1.9739366351188106,0.6477873731727087,9518.12391,3.40004255,0.299821827,216.218528,9835.46995,3.42372538,0.17253079,102.287535,9536.20127,3.41459237,0.352868594,146.21238,4252502851280457344
18510023-0613504,56442.366044475,0.7776483056229224,0.7669915355586541,0.0688201158,282.750958,-6.23066667,55.4718,34.99922381,37.87859946,-75.11204297,8.777616507861909,0.06833696660781445,8347.9824,3.67052639,0.297002539,304.926331,8610.17265,3.62275025,0.349935938,292.521768,5000.0,5.0,-0.8,188.26594,4252504023911711616
18510105-0617110,56103.118820128,0.9143546125675174,0.800640930250321,0.16711529,282.754375,-6.28638889,63.3574,37.63268041,52.66118355,26.04089919,2.378185411886726,0.3836347131452209,9716.99614,3.3133437,0.496836083,220.08314,9502.21868,3.00093659,-0.346546662,329.52246,8698.4571,3.46915678,0.629807966,125.423523,4252502851280457472
18510109-0615242,56103.140600383,0.6537147600014327,0.6520611569474112,0.0373436986,282.754542,-6.25672222,46.0927,38.70802918,168.54709567,-58.08647711,1.1864941778294662,0.5679786738190392,9385.43522,3.63375297,0.466835115,296.667436,9500.39751,3.68118424,0.354185599,122.047971,9245.93471,3.60161957,0.423692811,190.211149,4252503645954534144
18510062-0617286,56103.118820128,0.832123256940838,0.8256174622240723,0.0477325128,282.752583,-6.29127778,66.8538,38.27548931,41.07269717,37.57249864,1.0824073045110125,0.5050055919788224,9911.31028,3.5644741,0.144475558,56.7744699,9988.73968,3.55100611,-0.582251903,104.708985,9917.06835,3.56741675,0.707783667,49.3842244,4252502409003892864
18510126-0615287,56103.118820128,1.0037701936704253,0.9875209337787597,0.0620754796,282.75525,-6.25797222,102.205,34.33196323,108.06178443,18.70590575,4.4229308539552905,0.7948815424647027,9641.94571,3.20779165,0.130983647,207.725575,9502.39882,3.1164051,-0.246186338,302.762531,9595.98417,3.18645303,0.123471679,182.502984,4252503641554441472
18510165-0622114,56442.366044475,0.8017487249371662,0.7825008024023995,0.0996722441,282.756875,-6.36983333,58.2081,22.25659234,58.15319274,20.30569851,2.6447680899820383,0.9622908536105994,7988.33008,4.03338832,0.0515137992,41.5295296,5017.91806,4.40467628,0.795856874,11.7459517,8112.05017,4.03948943,0.0407297679,38.1478181,4252493063153877120
18510143-0617510,56103.118820128,0.709900195082107,0.7049591197520994,0.0440383265,282.755958,-6.2975,47.1311,41.49701421,205.01282081,-61.13121984,1.097189701351769,0.5990932408483151,8940.31921,3.32190448,0.148991528,328.937866,9438.4075,3.44526401,0.356891753,136.700278,8784.06737,3.21846314,-7.17104723E-7,216.645897,4252502404603860864
18510176-0614073,56103.118820128,0.8941875534678808,0.8914522115990636,0.0263869077,282.757333,-6.23536111,86.9979,37.96639341,34.15690848,38.43434464,3.2826142501326503,0.9225761634840487,9381.45949,3.52568707,0.300062137,112.487465,8966.43283,3.98284704,0.761413867,124.306696,9499.93096,3.49745516,0.316836035,110.122148,4252503813353136128
18510284-0618474,56442.366044475,0.7808484427215546,0.7782761681884653,0.050231638,282.761833,-6.31316667,74.4659,36.82977404,234.98977994,33.94368236,3.935517259900502,0.9516618387586989,8618.95597,3.94045762,0.427379918,169.20143,9999.66654,4.78115332,-0.70861945,329.999849,8575.59921,3.88388996,0.441758192,167.952733,4252502168485659648
18510286-0615250,56103.118820128,0.834982317697424,0.7600549553388022,0.211759986,282.761917,-6.25694444,51.1651,27.77603957,-27.19510227,50.91561343,5.4383405297694205,0.6708033821901243,8611.82346,4.04219109,0.265146914,114.584786,8837.69948,3.78993882,-0.19476156,1.1216295,8577.545,4.17774323,0.384395363,103.621767,4252503744633664640
18510214-0616502,56103.118820128,0.8136522013088882,0.775548192169902,0.141121193,282.758917,-6.28061111,61.4493,34.85912718,37.02045754,33.20933499,2.239083148621995,0.1228049636998553,10272.1618,3.69090403,0.374970134,133.224509,10014.6411,3.55469355,0.25689757,159.127718,9249.92072,4.65623274,0.676728125,34.8016483,4252502851280462976
18510289-0612236,56103.118820128,0.8063463738148146,0.7800826469115745,0.0939429777,282.762042,-6.20655556,83.7138,37.5087238,52.8611215,35.85367821,5.200466327460456,0.9118312113625215,8698.47598,3.0,0.351974311,293.487285,7230.23007,3.00109498,0.708447247,329.996036,9106.63326,3.00001528,0.399553095,285.842597,4252505600047806464
18510223-0614547,56103.140600383,0.7965049605825555,0.7439915206636399,0.235762445,282.759292,-6.24852778,52.9675,40.63954654,13.22589723,43.60449582,1.519169208535059,0.7503400582270803,9747.25865,3.91638683,0.460249629,19.6813115,9505.89842,4.11873071,0.16270167,1.47529646,9665.36941,3.84387707,0.532320204,2.97292452,4252503744633661568
18510229-0613161,56442.366044475,0.7475119347785506,0.7269294163731089,0.122943743,282.759542,-6.22113889,35.5455,35.35436689,14.75088136,35.5169376,1.6459851691612324,0.8526953352806691,6849.06571,4.4997962,0.183438784,19.3397761,5011.65065,4.49843539,-0.789400195,140.541578,6908.99132,4.36621681,0.296847721,14.0135136,4252504058271453568
18510319-0611014,56442.366044475,0.7098158795696476,0.7071525303783619,0.0469930479,282.763292,-6.18372222,38.9782,-0.9909834,82.48350405,-1.05439795,9.950939927680716,0.980900658924717,6081.03538,4.43254781,-0.209237808,1.00109086,5504.43537,4.93315193,-0.0374076811,10.0028325,6030.44729,4.33807776,-0.215446329,1.0,4252517488524426496
18510322-0625388,56442.366044475,0.7005235379752088,0.6950133400976362,0.0909665345,282.763417,-6.42744444,33.3436,-1.62594078,32.00749087,-1.87007671,9.999954892324444,0.9359888572495065,5381.93787,4.8166289,-0.104189123,1.0,6367.38455,4.99999999,-0.76380401,22.5027757,5301.47194,4.59878198,-0.0230598996,1.0,4252491860562859904
18510255-0614488,56103.118820128,0.7212691918028223,0.7192234918747946,0.0221041832,282.760625,-6.24688889,63.7911,36.69770553,138.79718886,-67.13038142,1.3533206711563592,0.5104194913524124,9500.14595,3.32731039,0.121364193,265.549264,9499.71654,3.27721409,0.288066877,148.21785,9498.27314,3.39031577,0.146707001,152.910569,4252503744633663360
18510358-0616573,56103.118820128,0.8614023614170825,0.8614643000424272,-0.00108282482,282.764917,-6.28258333,80.9312,37.67892809,174.45752621,26.21260202,8.033693021610844,0.9190460223153661,9499.97479,3.22056051,0.15872658,200.780382,9504.40824,3.3637206,-0.0928725916,61.0589711,9500.17738,3.21296273,0.0997610997,184.038951,4252502782560994688
18510363-0606522,56103.118820128,1.4601507295370728,1.2607112226166846,0.166791199,282.765125,-6.1145,86.0494,36.89073342,44.63598211,31.25282713,1.374368458044571,0.7160617197391679,8348.39968,3.0,0.745815421,202.992741,7598.67488,3.0,0.8,103.129763,9322.65769,3.0,0.8,237.104455,4252518278791248896
18510281-0619248,56103.118820128,0.8023165049009259,0.7989307368551175,0.0618633656,282.761708,-6.32355556,50.9563,36.10466905,90.38875097,30.93646358,1.589453425091992,0.8862929689445199,10882.2957,3.66161867,-0.798188699,69.9884755,9547.48246,4.13780802,-0.796699388,9.3549908,10825.7949,3.60926882,-0.799999474,69.9852446,4252502095354531328
18510392-0613560,56103.140600383,0.7804329186598405,0.7601223324956256,0.0839128883,282.766333,-6.23222222,48.7595,38.97441262,75.61484271,35.28512926,2.4237574773938664,0.6805919093722369,9439.10494,3.89340534,0.264775979,66.3871941,10000.6329,3.86870037,-0.75860552,328.320817,9002.44301,3.78907817,0.398221102,62.3160982,4252503847712886528
18510368-0617353,56103.140600383,0.8142518039775839,0.7823573671465144,0.122946768,282.765333,-6.29313889,65.4523,44.98670722,2.05248903,48.23219972,4.3108161080929746,0.9398100172840541,10560.5051,3.77072422,0.439255939,37.2649273,7848.06208,3.93694888,0.474730552,14.8432791,10499.3435,3.75323137,0.317823418,29.3839985,4252502782560995456
18510387-0621354,56442.366044475,0.8207185241674575,0.8071440814933936,0.0786056009,282.766125,-6.35983333,83.2789,37.2107798,153.99094482,-19.31021021,3.3385169136579917,0.6922062609022113,8288.25418,3.82167536,0.396819453,219.979686,8491.49397,3.73934299,0.651387757,88.8194541,8217.31471,3.86860488,0.303780296,150.853656,4252498938670163072
18510400-0613360,56103.140600383,0.6778960008490521,0.6684425188907712,0.0556957891,282.766667,-6.22666667,47.1358,36.12880884,37.13477924,35.18697581,9.981482739944136,0.3323418991111899,12631.3046,4.03882103,0.100033421,96.9565578,11931.9823,3.8362714,0.128464063,86.3282995,9500.26632,4.84460612,-0.686471841,316.238555,4252503852113000960
18510456-0617121,56103.118820128,0.9357004821822791,0.7723269407677297,0.41015926,282.769,-6.28669444,47.9767,31.89994828,82.02160655,-9.4600569,1.2778926517378981,0.5530178263190366,9910.46036,3.76416689,-0.138863705,94.3519228,9999.79738,3.76519819,-0.0172676037,1.70223255,9920.68732,3.7690034,0.0720546481,9.72476999,4252502782561000704
18510403-0616023,56103.140600383,0.8186180497032816,0.8176043931970512,0.0262204218,282.766792,-6.26730556,75.6419,39.28211141,42.83512129,36.99868562,1.5864094070331969,0.584026224842975,9914.66601,3.55788057,0.100011514,126.312786,9763.46944,3.50299525,-0.799064626,146.267104,10000.2292,3.58693545,0.517751595,120.842467,4252502885640212864
18510462-0614506,56103.140600383,0.7351685219888714,0.730794874341396,0.0398861033,282.76925,-6.24738889,66.8395,34.71996378,42.66603281,-91.94268838,1.124253160272671,0.08802871414030586,8932.00833,3.36873435,0.170683955,329.525844,9149.00442,3.3212419,0.228801295,316.156258,9022.00347,4.36944049,0.584053052,215.928522,4252503744633675264
18510407-0618579,56103.118820128,0.6614122207860983,0.6595726055542348,0.0395081835,282.766958,-6.31608333,41.0143,27.29856104,51.10124602,13.55491553,1.3655317758382646,0.5777536846051369,10000.0613,3.7859611,0.193601617,105.839696,10000.1083,3.78257545,-0.203838766,130.566266,9986.77558,3.77998032,0.594449999,96.1932427,4252502129714266880
18510462-0616124,56103.140600383,0.946789922835002,0.9162915007620795,0.0696255937,282.76925,-6.27011111,76.783,41.94927436,49.11895437,42.10668159,1.5256684529387694,0.642431893767576,10120.7673,3.63239439,0.207934085,20.5097509,9999.6352,3.663872,-0.340444834,142.23773,10011.4472,3.5943859,0.582568213,14.2303623,4252502885640215936
18510414-0616202,56103.118820128,0.8518879080486107,0.8484626541011011,0.0455137294,282.76725,-6.27227778,87.5847,39.52386864,-133.75943814,45.97537162,6.608085740158203,0.9561092168814942,9499.97686,3.25292805,0.267117924,217.433709,9135.61968,3.70847646,0.78214081,57.980639,9499.61396,3.24079016,0.212149454,203.716859,4252502885640213888
18510474-0608333,56442.366044475,1.2151598454276962,1.2104284842021105,0.00728711771,282.76975,-6.14258333,92.5441,15.97168266,209.88906325,15.90387919,1.392703895125744,0.9914960982507515,8421.45125,3.74636415,0.122427112,44.2344185,5000.00002,4.99407684,-0.419598087,7.43624373,8446.71743,3.74728198,0.155320178,44.1988917,4252518180126605184
18510414-0616588,56103.140600383,0.6896573250361897,0.6871867068937317,0.0333788856,282.76725,-6.283,39.1753,39.53796641,47.87236813,38.8496056,2.50449415535772,0.7177000675780499,10000.0104,3.81779988,0.240563422,71.6353436,9875.68485,3.79150049,-0.647013535,205.947607,9999.40824,3.80104012,0.612777257,71.0986566,4252502782560998912
18510417-0618147,56442.366044475,0.6594375334557041,0.6548887392072729,0.0663134537,282.767375,-6.30408333,46.3002,33.87063598,167.70985678,21.46388263,9.928965283767146,0.900502852624448,7178.37515,3.78337211,0.214925621,220.546548,7666.82339,3.81298153,-0.122167009,70.1755048,7117.5972,3.75737635,0.229293514,210.006669,4252502198445285760
18510488-0614370,56103.140600383,0.8619425963183885,0.8470958067109507,0.0629575303,282.770333,-6.24361111,89.2035,37.16483335,46.66247125,20.88775093,2.549623913375419,0.38569274935124986,9954.71784,3.41444542,0.268788173,218.750336,9500.34153,3.0941611,0.0280257078,266.840869,9968.05834,3.76474152,0.358125325,133.534108,4252503783393486336
18510452-0615406,56103.140600383,0.6842342466699107,0.6817642863916206,0.0313487479,282.768833,-6.26127778,54.4535,36.52428954,208.52850974,-30.25230035,2.364763650338845,0.7123459502366287,9375.01639,3.36410593,0.0820315227,310.346483,9499.9005,3.38923353,-0.0581378048,162.95417,9255.69225,3.33562472,0.0350618299,235.038676,4252502993119475328
18510492-0608570,56103.140600383,0.7369529343788609,0.6531979662150537,0.205772764,282.7705,-6.14916667,40.1608,6.75353864,48.11950978,-10.61827736,2.6763723967658906,0.8617513954276983,8689.48891,4.0518696,0.0774983338,76.5700682,6626.57557,3.93268197,0.330308798,14.3083136,9306.91958,4.00343577,-0.26310445,27.6023167,4252517969553607424
18510454-0614098,56442.366044475,0.7621617088237946,0.7515247967923557,0.0710540118,282.768917,-6.23605556,68.9574,37.64537826,36.6691186,37.96505141,3.170123217783109,0.4504959044933056,8048.01494,3.91721351,0.359071135,192.225097,7432.89807,3.3889741,0.321467765,192.693127,9589.69883,4.30480397,0.790284685,180.028491,4252503852112978688
18510517-0614197,56442.366044475,0.7182597421870184,0.7039573648972937,0.0943503969,282.771542,-6.23880556,41.0296,39.06112942,37.96169846,43.46619455,2.6272221521835744,0.2664934644877861,7036.71753,4.21249524,0.193769159,45.1579781,6499.99056,3.65951877,0.139526809,43.9982177,9427.24406,4.9980899,0.799989296,39.7530162,4252503778993416960
18510499-0616417,56103.140600383,0.7923615925661076,0.774222691489993,0.0733548211,282.770792,-6.27825,75.6809,32.97667704,34.37541028,-90.62038031,7.766984187715307,0.03771677513380959,8691.57679,3.0,0.399992548,292.475672,9029.81175,3.0,0.599178923,278.472095,5000.27925,4.53500978,-0.368416255,198.784093,4252502821320748544
18510522-0615219,56103.140600383,0.6808234013487484,0.678798956818258,-9.2840866E-4,282.77175,-6.25608333,42.0653,38.57949444,206.78018223,22.96281184,8.690948200923456,0.894864187990701,9574.22354,3.62970868,0.332718368,163.047566,9669.14443,3.61271986,-0.459252029,229.228245,9500.15684,3.59904866,0.0802956943,141.869806,4252502993119479808
18510512-0614075,56103.118820128,0.8134938183179948,0.8102724301454871,0.015923912,282.771333,-6.23541667,55.427,35.6784214,-4.86832096,36.62729283,8.603534839488425,0.8786679118947772,9817.91666,3.60005146,-0.490043517,14.3269308,9838.64787,3.53503437,-0.244586789,134.890617,9720.67369,3.59430919,-0.500009581,10.7052002,4252503847712893056
18510541-0618429,56442.366044475,0.7377588670809271,0.7326018380598904,0.0501756507,282.772542,-6.31191667,55.5355,37.04886334,46.55517347,32.24737091,2.3054758007451603,0.6467628505332911,7895.58918,3.96660498,0.280978634,123.859224,9041.91329,3.98206923,0.794426044,103.176708,7447.80814,3.83209464,0.158574568,129.986806,4252502129720731648
18510593-0614348,56103.118820128,1.505481119059557,1.4880079431076823,0.0816986351,282.774708,-6.243,136.794,39.13274073,159.29913869,28.9629203,9.997601391695849,0.9240855101451299,9337.70186,3.0,0.8,159.98694,8780.97301,3.0,0.8,49.9505682,9382.97643,3.0,0.8,150.408712,4252503783393480832
18510546-0615534,56103.118820128,0.7629634664714157,0.7566958946207153,0.0751702833,282.77275,-6.26483333,64.6588,46.73030874,0.7019678,56.53094527,4.888239669496078,0.8422949014077039,9911.41687,3.5647229,0.338113336,143.641527,9565.7078,3.55213673,0.640458775,71.3228373,9892.13055,3.55693239,0.204656234,149.358614,4252502988719435904
18510552-0613529,56442.366044475,0.7183578258824457,0.7148385671658845,0.0414994759,282.773,-6.23136111,51.6683,35.25735362,2.40343144,36.05462482,2.2725098646333715,0.8772076790109986,7054.44648,3.71037308,0.162340868,210.553167,14903.0146,4.99909217,0.799999951,49.9960776,6947.52768,3.51771985,0.243325932,209.395967,4252503847712895360
18510596-0616076,56103.118820128,0.7411231351970952,0.7281207197228055,0.0732560749,282.774833,-6.26877778,64.5529,36.4143583,24.79910343,38.06699081,2.806362331213279,0.9227870222856771,8529.82425,3.05896105,0.222255487,330.0,6979.93578,3.37875407,0.593746804,201.912799,8999.7398,3.07716389,0.285346467,329.971375,4252502885640224384
18510605-0613315,56103.118820128,0.8775841850396954,0.7561086307795347,0.198498416,282.775208,-6.22541667,57.3522,32.37823618,34.06186217,33.93964904,1.5299015143281172,0.7868387719739597,8444.85743,3.05757703,0.475394021,280.892328,7798.82483,3.21843586,0.719056703,84.2419905,9000.04772,3.02061942,0.47506326,329.811643,4252505325181649280
18510572-0617177,56103.140600383,0.7917275300475151,0.7917672668275291,-0.0109167025,282.773833,-6.28825,71.1706,33.09359971,33.5534324,33.36443765,2.9576120085747286,0.7474424591959425,9499.91965,3.39420985,-0.0427139933,206.882645,9506.38273,3.40230974,0.0685352561,206.725487,9504.37668,3.40176142,0.0684883482,206.752642,4252502782561007488
18510630-0615318,56442.366044475,0.7513371557549059,0.7462944927716046,0.0905825161,282.77625,-6.25883333,58.458,35.40477873,-31.08698499,38.786794,1.0635179725349617,0.9214949829747484,7457.30121,3.91851729,0.302376941,144.915447,7829.41028,4.96718281,-0.502678329,50.0256891,7460.63386,3.8621286,0.362783733,143.414658,4252502988719441920
18510577-0615230,56103.118820128,0.8906360403440806,0.8909405734119409,-0.0161233553,282.774042,-6.25638889,103.328,30.6798329,221.43052637,17.1160291,7.912277693893549,0.9245377290788832,9500.28974,3.39836269,0.118936763,251.954819,9932.76295,3.63462619,-0.344645282,101.300176,9500.25521,3.38733433,0.0643863048,229.986404,4252502993119475840
18510630-0619580,56103.140600383,0.873405009967623,0.8629331009890191,0.0545760686,282.77625,-6.33277778,71.1362,32.51978826,232.50713382,-15.82409096,2.04362473816654,0.7759678941390113,9423.29779,3.27878484,0.251459316,299.709812,9727.17401,3.47909583,-0.371406269,144.308351,9405.02158,3.20654111,0.251901163,235.440721,4252499140417034496
18510579-0616398,56103.118820128,1.4106672436913161,1.2269788478297583,0.153171695,282.774125,-6.27772222,100.776,7.72854641,99.72396311,7.31557466,4.173761767112452,0.8904333802694173,10000.1319,3.39995605,0.399917865,3.28640746,9119.70516,3.56717335,0.696335025,15.2779923,9999.36727,3.39650001,0.53584177,1.03594754,4252502816909021952
18510633-0613021,56103.118820128,0.6144594542031241,0.6101458113921696,0.053445955,282.776375,-6.21725,34.02,36.17619834,-105.40877368,107.01033281,7.0543825113612195,0.7204176958805099,9044.33748,3.74427485,0.570013866,270.447782,8616.31939,3.33836828,0.598092242,130.378899,9354.80179,3.88177206,0.538051832,178.658284,4252505325181651072
18510586-0617301,56103.118820128,0.9635772004679081,0.9539577236102876,0.0494560103,282.774417,-6.29169444,94.866,37.43149636,-69.52620219,94.74293202,2.7326315233190503,0.6646402729626956,9403.55133,3.13909349,0.389039315,205.961017,9210.64612,3.01702452,0.391389239,91.3852385,9486.47903,3.1945732,0.259196672,128.323829,4252502576390856704
18510636-0611016,56442.366044475,0.771889512162542,0.7717565767207212,0.0027154614,282.7765,-6.18377778,35.0441,32.98362728,38.48744116,32.894893,6.733663944669307,0.9791344645524019,6499.71478,3.78973834,0.329619327,14.547448,7118.51744,4.73995074,0.713055569,26.4961979,6499.83816,3.77956554,0.325998395,14.0660545,4252505737493892480
18510656-0614562,56103.118820128,1.2588782402311753,1.1791146051400925,0.167620447,282.777333,-6.24894444,113.044,30.65788062,28.99462221,40.15322998,1.2366484246596368,0.38827322502680006,10079.234,3.42611895,0.0999582634,37.6623367,9999.74066,3.31058616,0.295523473,27.3712284,10000.3229,3.60032753,0.214591659,122.152558,4252503778981688192
18510642-0615445,56442.366044475,1.1337870675097403,1.130768766663852,0.0366335444,282.77675,-6.26236111,74.1434,35.42993441,36.17306121,35.42732517,3.4529698124868426,0.98537595306755,8447.29756,3.96173804,0.186057922,1.0,5047.72557,4.58123747,0.409441541,1.74206273,8499.96344,3.96276884,0.195476524,1.0,4252502993119459712
18510687-0617537,56103.118820128,0.7436180560751887,0.7397968420913987,0.0612638576,282.778625,-6.29825,52.6614,30.59483381,115.53920969,-8.7488992,2.1042208795809323,0.6760207510924046,9889.36199,3.59998439,0.427835144,197.98502,9997.05126,3.61871645,-0.3047765,91.0033295,9825.65227,3.60006867,0.690801746,173.919916,4252502580802520704
18510772-0615531,56103.118820128,0.804522930883587,0.7876573409880483,0.0826317631,282.782167,-6.26475,85.9367,35.81866324,36.53943417,-37.23020233,6.64923248941721,0.026569109099912894,8756.87599,3.0,0.272199797,287.045756,9000.16348,3.00598918,0.379466152,277.995627,5001.75633,4.63529878,-0.180876941,145.60202,4252502988719449856
18510783-0620304,56103.140600383,0.7737309321561897,0.7632605757601519,0.0771499322,282.782625,-6.34177778,57.6947,34.56836581,37.91827398,31.93099296,3.368353065656868,0.43178521333046005,8929.86856,3.70185765,0.358644635,266.466266,9499.89689,3.47264068,-0.467724407,299.980331,8856.72646,4.02891998,0.798738865,227.398843,4252499071697560704
18510788-0616229,56103.140600383,0.6694069380165679,0.6591878967766148,0.0773769184,282.782833,-6.27302778,42.6966,33.95881723,53.30818454,32.76561592,4.11123491842729,0.9408410155226895,8680.94356,3.70811987,0.36564279,273.303486,6256.41972,3.80779039,0.796041677,96.7565634,9000.05036,3.6890765,0.264942657,274.991868,4252502924399956864
18510731-0612538,56103.118820128,0.7749590576367588,0.7690189260224419,0.0590810829,282.780458,-6.21494444,62.7025,32.43911475,37.57357715,-80.34590895,3.617903155080898,0.12384027170596872,11452.1713,3.70667015,-0.8,64.9096007,10950.5859,3.6000193,-0.8,62.5553278,10871.4393,4.9988454,-0.781421568,81.5605556,4252505359541394944
18510793-0617217,56103.118820128,1.2857001923801874,1.2821952780976134,0.05606847,282.783042,-6.28936111,103.283,51.65943492,-21.66496754,60.17010764,6.980133525206723,0.897718895537492,9500.0936,3.21214812,0.263094287,106.124661,9412.33987,3.29346994,0.642932512,52.34213,9500.29181,3.20598019,0.275796047,96.6771442,4252502615162272128
18510799-0617342,56442.366044475,0.6720142798138704,0.6683651727395613,0.0534247897,282.783292,-6.29283333,48.4456,37.52714708,36.024237,81.77481106,2.960020808440998,0.06647915034173894,7119.00206,3.87246159,0.100888629,144.682538,7177.72923,3.84688392,0.112104568,139.014006,5000.0,4.99948563,-0.239894224,295.799032,4252502610762329344
18510737-0618226,56103.118820128,0.6779782533663298,0.6760340928010553,0.0324578158,282.780708,-6.30627778,42.8018,36.65489811,216.36936008,-21.56968843,2.2542934711153553,0.7419160045643332,9500.00378,3.49096647,0.181367823,289.308749,9891.77269,3.60381627,0.0399724805,75.4258652,9500.11014,3.44614632,0.16801636,218.898422,4252502512083026944
18510812-0616017,56442.366044475,0.7573842298092621,0.7535056512352567,0.0591073753,282.783833,-6.26713889,49.066,-7.43863631,234.99998797,-7.52857219,9.4696174945485,0.9550000843234796,8705.33225,3.98577353,0.171354109,11.7810983,11011.541,4.59998093,-0.10324612,329.969157,8652.6109,3.93869931,0.188457336,10.7600232,4252502924399962752
18510740-0620194,56103.118820128,0.9124145861942456,0.8918414727011189,0.0924554005,282.780833,-6.33872222,93.923,24.80725834,37.67575229,-31.93877039,7.26847209178113,0.24768081335634118,12956.669,3.93196007,-0.8,139.26448,12553.2921,3.79290312,-0.799998804,139.833426,9666.73534,4.79997804,-0.79992575,147.385155,4252499144828608384
18510816-0614497,56103.140600383,0.7330722345960751,0.717746293915265,0.0681224555,282.784,-6.24713889,49.1656,37.6323586,45.6401062,37.58334416,9.999922218762206,0.9619225202687064,9321.20064,3.96694953,0.392376943,22.7489846,5127.21848,3.54602984,0.799979854,224.889638,9453.12715,3.93231101,0.464938271,21.39754,4252503023079190656
18510898-0621313,56103.118820128,5.88650330803579,5.60858763346604,0.07055653,282.787417,-6.35869444,88.8412,65.81263504,212.56251595,12.44902887,9.716711853012429,0.7544385437417148,10450.4881,3.58008,-0.796244279,198.342766,9000.51733,3.01104452,-0.69969459,33.2032893,10540.9727,3.71479006,-0.794645545,50.872415,4252498766871440896
18510891-0616433,56103.118820128,0.8106691174014696,0.8093730624586873,0.0179085992,282.787125,-6.27869444,57.5073,37.60466668,167.74141845,-2.8459373,4.296276376723685,0.7644630656303496,9500.1024,3.36064581,0.102845828,232.992542,9503.12754,3.26523945,0.0497970173,152.242258,9500.55381,3.38668495,0.168111803,185.960271,4252502816920764032
18510907-0618579,56103.118820128,0.7459131809405202,0.7448020443091734,0.0122243282,282.787792,-6.31608333,59.0686,37.56667583,43.82972031,34.90776354,1.9551108099943886,0.6753919092973132,10000.0682,3.60773799,0.0856060453,105.007593,9733.3494,3.59400482,0.14540749,150.196682,9999.82584,3.60180253,0.0371035851,90.8550943,4252502512082995712
18511025-0611165,56442.366044475,0.8567143842012003,0.8548004881389243,0.00778546439,282.792708,-6.18791667,82.61,35.07397401,33.89203202,37.25231231,1.7504174879854741,0.2577615601574416,8962.48804,3.93778831,0.559442626,108.096841,8918.805,3.73474148,0.600024023,106.94804,9475.42161,4.51526028,0.653384751,108.801167,4252505707539303040
18510921-0614505,56103.140600383,0.6805850006975029,0.6772297916567385,0.0453045509,282.788375,-6.24736111,52.5015,35.48327074,-71.410348,155.59734226,1.1481440892270944,0.48341016581364815,9400.60562,3.34005574,0.213725472,289.989577,9136.58733,3.25463896,0.0509962067,174.245824,9500.32312,3.39379733,0.244494278,161.908446,4252503027479207680
18511045-0614368,56442.366044475,0.7103542111220047,0.7056985712628948,0.0328348848,282.793542,-6.24355556,39.3742,-76.91139516,-77.32988049,-74.09041911,2.4823254458664543,0.1741785220591556,8467.11153,3.82434982,0.495809626,50.1084294,8441.09557,3.60665825,0.641721483,49.9974852,10314.6978,4.93585396,0.685745596,52.2418081,4252504504948399616
18510934-0615150,56103.118820128,1.0791923398102374,1.0500430748521357,0.115462645,282.788917,-6.25416667,113.88,52.35540014,54.02493016,33.16326674,1.2873360645246579,0.08305244243484747,9821.78322,3.2531245,0.22642479,232.264064,9533.85944,3.13067245,0.0653372823,240.715523,9484.95128,4.27672554,0.335128156,44.7885728,4252503023067445760
18511063-0618531,56103.118820128,10.341087793965068,9.788697778513722,0.0261085197,282.794292,-6.31475,92.6275,44.87799635,229.96978321,30.79801778,9.999958407282408,0.7934271186309643,11204.1076,3.80207069,0.0677694851,29.9924544,10500.0595,3.30280071,-0.799998806,36.8317858,11132.1587,3.79373263,0.405881457,29.9676844,4252499557111781120
18510940-0614423,56442.366044475,0.799499249057671,0.7940522936962738,0.0344427194,282.789167,-6.24508333,62.0495,36.47997407,205.34748366,11.1466476,8.24732785366337,0.8721258529740319,7782.46714,3.80666429,0.30007299,245.957527,8542.4502,3.82269853,0.799793064,94.8745567,7679.15518,3.76785802,0.245673584,219.637363,4252503027479210496
18511083-0611454,56442.366044475,0.7109294727032954,0.7073588392057503,0.0524683637,282.795125,-6.19594444,35.8238,34.87362692,28.84349816,38.77923685,3.5468619571772715,0.7227271556297827,6892.97009,4.33990531,0.159821801,98.75965,7557.39659,4.24728578,0.799507646,70.0332765,6463.83407,4.17954383,-0.193156656,111.590996,4252505668774361472
18510953-0615203,56442.366044475,1.0365711611220885,1.0323841016926742,0.00392600514,282.789708,-6.25563889,98.3645,33.42601449,65.31231564,31.46866356,2.3672483565792533,0.9358707949583063,8846.84797,3.92202906,0.487166135,54.0999272,9917.50634,4.80270654,0.740602659,25.7909801,8839.07234,3.86436938,0.49999268,51.9336899,4252503027479188480
18511086-0616295,56103.140600383,0.7934873482720245,0.7806121805654769,0.111224691,282.79525,-6.27486111,57.4181,45.83916003,57.29991682,44.5020016,1.7009819638614772,0.7012110088273265,10107.8447,3.73118323,0.187831795,42.730148,10000.1359,3.81653376,-0.490464642,137.862542,10041.9217,3.68212538,0.465999205,38.4497674,4252502718241497984
18510967-0618522,56103.140600383,0.7162746374191151,0.7125191395395601,0.0470129992,282.790292,-6.3145,46.3828,35.19267256,-148.99718922,71.12798897,3.871712342752603,0.8344986330742798,9361.49875,3.5499757,0.225006068,285.925081,9000.08061,3.6072342,0.719450323,120.71002,9419.85727,3.5512867,-0.0146925761,230.005571,4252502507671388288
18510983-0619337,56442.366044475,0.7906210466020452,0.7829788776630454,0.0552052606,282.790958,-6.32602778,91.3406,39.94140607,-152.1138976,93.59171215,4.8774449469152055,0.7872596445218932,8467.91496,3.65915789,0.357607765,306.533737,8164.89016,3.50847037,0.190592336,98.6482736,8579.72439,3.69228926,0.399961066,234.643395,4252499179188352640
18511086-0619334,56103.118820128,3.2718395544385017,3.050636702549271,0.189267964,282.79525,-6.32594444,166.999,-38.97823277,-38.99229481,0.89290619,1.663963854893092,0.06593732671854628,6444.27753,3.98693909,-0.0399324222,13.8313762,6472.74743,3.95126593,0.0249461073,11.0848884,5032.31481,4.99911711,-0.672159287,315.027447,4252499179188346880
18511094-0615043,56103.118820128,0.7545265394017605,0.7522173539513709,0.0323737193,282.795583,-6.25119444,48.0995,35.42612434,30.38074751,38.13929339,1.5209548819657532,0.6162787016331288,9779.25655,3.71714024,0.404119548,51.1240914,9834.26924,3.73769936,-0.189385595,50.4559371,9762.00484,3.70454556,0.706370239,57.5873654,4252503023079203328
18511060-0619206,56442.366044475,0.9049294299892626,0.7933351517585125,0.244338876,282.794167,-6.32238889,67.7766,36.55145552,18.01669671,48.15698648,4.47700497131268,0.7954850146481974,7654.74702,4.14623276,0.254733533,101.764224,6473.41162,3.79996185,0.344738943,35.8319647,7873.34893,4.11345738,0.137253494,116.927845,4252499179188354432
18511102-0608370,56442.366044475,0.7145893238365157,0.7107130701803129,0.0505624852,282.795917,-6.14361111,51.4091,32.97584696,32.24746897,33.07099669,4.621837561833889,0.7656935240476341,6831.44126,3.66902262,0.158876659,100.521503,7163.5387,3.54269763,0.796754825,88.7793138,6662.61436,3.59977923,-0.106158326,103.223033,4252517939608414464
18511122-0607436,56442.366044475,0.7458180760945484,0.7394210016366103,0.0395152974,282.79675,-6.12877778,37.5149,7.03889157,7.49311551,7.01387888,3.1161503599412126,0.8843226675205238,5924.06361,4.1998612,0.130729442,1.00000185,7501.96816,4.91119295,0.306960904,2.71267605,5846.48535,4.2000004,0.168496501,1.00000137,4252518111407119232
18511134-0616106,56103.118820128,0.9775821661907086,0.7246,0.42,282.79725,-6.26961111,32.657,37.96151062,73.29,3.45,1.97,0.5464014899675284,8696.0471,3.97546865,0.347623098,76.1352149,8502.0,3.84,0.3,1.0,8882.0,4.11,0.41,1.0,4252502919999990528
18511127-0615520,56103.118820128,0.6920378644845927,0.6908715143327084,0.0265394731,282.796958,-6.26444444,44.5526,33.57470908,-61.22673849,99.84243709,1.1010581135314415,0.5759557748199494,9500.6152,3.65531563,0.296906822,197.708008,9297.19374,3.67839641,0.195878937,109.094701,9500.957,3.61518008,0.0977972525,103.136707,4252502954359728256
18511139-0616156,56103.140600383,0.7190101533290642,0.7149655780068486,0.0636872959,282.797458,-6.271,40.2223,30.63166818,34.86401748,29.34128662,4.546609850723983,0.7594243180777542,8819.18164,3.91006739,0.43368958,86.4380839,8230.06815,3.69461616,0.792400077,112.497415,8999.35325,3.96827877,0.253142911,75.3176046,4252502924400542976
18511235-0611010,56103.118820128,0.7048511516946484,0.6895585440014994,0.0987788381,282.801458,-6.18361111,48.656,78.86042287,-114.31799567,80.61556403,9.999724324506241,0.9734357746251443,9920.62995,4.15861461,0.0429641893,66.823494,6191.73908,4.08593855,0.799998292,17.7068423,9910.75244,4.12839753,0.0392747203,66.0546067,4252505703127015808
18511164-0618114,56103.118820128,0.6573429879360944,0.6443868820249183,0.0932430141,282.7985,-6.30316667,39.6493,39.36691335,30.13410791,44.44900854,9.782349163182987,0.8106946025588547,8398.29371,3.67003164,0.227056527,285.940871,6973.77548,3.03744005,0.722499272,220.464831,9124.97947,3.74282234,-0.616053998,309.998258,4252502546442740864
18511287-0617194,56103.118820128,0.6698165982739049,0.664324951709407,0.0517015635,282.803625,-6.28872222,39.8986,36.16787009,41.12848324,35.02350771,2.9441310933835143,0.599585525930825,9856.21861,3.85219404,0.335235685,150.007802,10000.3716,3.65202315,-0.531117054,293.377404,9395.92439,3.8652574,0.491362833,130.995877,4252502645122091008
18511195-0618463,56103.140600383,0.771192276962839,0.7691521977817553,0.0343694473,282.799792,-6.31286111,61.5897,37.0670908,-98.65350912,124.5752103,2.184937775487895,0.619552525929831,9573.95906,3.43671777,0.100033789,293.395521,9344.8766,3.32006159,-0.0633197536,172.83319,9759.17847,3.50364603,0.170431069,188.927479,4252499557151711104
18511295-0616550,56442.366044475,0.6322153456159701,0.6295424641254905,0.0171372248,282.803958,-6.28194444,40.2508,35.05911636,52.64625506,34.59028466,4.500758320419653,0.8741551053069416,6836.34136,4.09245968,0.121049032,120.960002,14771.5168,5.0,0.8,1.00000002,6578.52994,3.76865073,0.137018886,117.80278,4252502713841567872
18511196-0619220,56103.118820128,0.7173882438708692,0.7158832589601439,0.0351742861,282.799833,-6.32277778,49.1745,35.17185655,127.94791564,11.91689645,4.1486495526116665,0.7893741016546807,9620.9661,3.53292396,0.366447449,172.19195,9796.49083,3.5186916,-0.394884143,99.9017234,9592.33479,3.53567519,0.567931097,154.821268,4252499552733891456
18511302-0618435,56103.118820128,1.1952431594573678,1.1876207620212127,0.0464125879,282.80425,-6.31208333,76.121,-2.35721356,-158.85256855,3.07458555,2.801343848640486,0.9188581049570299,10222.8628,3.85526095,-0.8,64.2262838,10147.9112,4.41614928,-0.752886963,290.120766,9999.5797,3.79052803,-0.796847153,63.607863,4252499552733887488
18511308-0614146,56103.118820128,0.6822515714013464,0.680231823583531,0.0334186529,282.8045,-6.23738889,52.7026,36.56049785,34.79477312,234.99288124,4.1950438218306205,0.01840611357226754,8810.70563,3.17514394,0.19998264,329.999983,8974.05263,3.18420293,0.301150584,326.527403,5048.45239,4.7922457,0.0011077885,208.226332,4252504500547963392
18511223-0611290,56103.118820128,0.7880906184552496,0.7781968936612647,0.0563861269,282.800958,-6.19138889,78.6027,36.32035486,37.05117079,-83.67273702,1.0675439695112887,0.03126709889910124,8776.75226,3.0957599,0.299928012,304.025923,8999.90123,3.06876012,0.357175642,295.782419,5000.01667,3.83046136,-0.399449669,211.606269,4252505703127017728
18511326-0619133,56103.140600383,0.7331569074115482,0.7338680216528398,-0.0273139102,282.80525,-6.32036111,57.6235,37.56802699,53.86572203,24.15087455,1.0441993581974534,0.5448097112922745,9911.02282,3.5644311,-0.0442297516,205.200803,10000.0382,3.61683302,-0.0724003698,151.16942,9771.55898,3.52776569,0.151348316,230.000409,4252499552733890560
18511377-0615111,56103.140600383,0.647484998767674,0.644401750987939,0.0678362104,282.807375,-6.25308333,38.1426,35.87229273,-34.87334942,84.03602311,1.9075373989580866,0.6072454410664693,9120.79431,3.81937526,0.44631965,149.287005,8987.12637,3.74141273,0.365238438,70.0349517,9181.20945,3.86018918,0.407712556,88.0220171,4252504436228441984
18511427-0615506,56442.366044475,0.6801109404346346,0.6751676291561025,0.0673095872,282.809458,-6.26405556,38.6271,36.45314955,69.70868908,25.1378926,1.181505540295147,0.6533367909539218,6907.8012,4.29085187,0.0616770154,101.337924,6920.88979,4.36533583,-0.461405244,94.3154953,6809.90154,4.14169891,0.241251711,92.4111506,4252502752601231104
18511529-0620559,56442.366044475,0.7406625469482938,0.7418445201080096,-0.0253681745,282.813708,-6.34886111,41.5747,43.3033774,43.55546243,43.18105201,1.6651226364022353,0.6358052995377659,6254.73632,4.1021398,0.17499199,1.38185844,6314.01388,4.12741037,0.184082759,4.30219014,6215.25191,4.0865402,0.181503167,3.42686653,4252498904310370432
18511441-0614423,56103.140600383,0.738433292935275,0.7379587520196753,0.0193723781,282.810042,-6.24508333,56.864,33.56031528,167.61561035,25.1789612,8.12163662245483,0.9181265896530468,10000.0332,3.72486759,0.0481170987,103.916081,10130.5624,3.84913862,-0.640994132,210.259524,9999.94182,3.69229083,-0.0760848044,90.7197442,4252504436234595840
18511545-0611351,56103.118820128,0.806560753508999,0.800780872819622,0.0659854874,282.814375,-6.19308333,72.213,39.94002667,19.95915513,43.08749195,3.4918453740091926,0.872676778434234,9719.94528,3.42578554,-0.206616746,268.031242,9998.10131,3.71290025,0.17729345,69.5857326,9644.33497,3.3735639,-0.257851153,287.444551,4252505501380847360
18511459-0620280,56442.366044475,1.2824323971819211,0.8795807714818689,0.37310454,282.81079167,-6.34111111,92.2709,36.87902183,35.08748277,45.82735762,2.9974379388849175,0.5393431477202407,7706.29015,3.90655426,0.105557347,136.633881,8097.61147,3.71784023,0.525672653,72.6260418,7337.35763,3.99899258,0.0208908611,260.605359,4252498899905126016
18511550-0616126,56442.366044475,1.2219079558878447,1.0922380997770231,0.187077238,282.814583,-6.27016667,57.5949,30.7202044,30.06686566,32.97141646,3.524785303594261,0.43166708290546435,5781.17577,3.44905092,-0.0561997518,8.35492397,5099.03675,3.08888255,-0.0198026223,1.00028025,6891.12955,4.14377768,0.208483848,24.2353806,4252502748196292096
18511554-0615046,56103.118820128,0.900724946828961,0.8986786136879936,0.0242228619,282.81475,-6.25127778,79.4706,34.49117819,82.22437639,31.10028599,9.037526643726187,0.9076153781705645,9873.18455,3.35210343,0.198552389,56.9449716,10132.5581,3.41629828,0.724199466,87.2646059,9714.13049,3.32567405,0.179961366,57.9885928,4252504431816717952
18511600-0618414,56442.366044475,0.7648713001382976,0.7526635168202317,0.0873673437,282.816667,-6.3115,69.0234,36.61923428,41.19423087,31.51920492,2.6226224068513027,0.5588645873010317,8076.58732,3.94874894,0.37043079,139.747379,7302.92668,3.50297247,0.149124044,146.746607,9000.38999,4.08842295,0.776684208,129.97809,4252499518380660352
18511514-0614431,56103.118820128,0.8095989574505311,0.8052364880296373,0.0495473624,282.813083,-6.24530556,82.7928,41.34017546,215.99062251,32.0379777,5.29496579319665,0.9372037221716227,8952.43319,3.02275251,0.286679386,260.012615,10074.9557,3.59999637,-0.443918902,5.18548003,8968.84003,3.00002129,0.317869911,248.570377,4252504431846349440
18511517-0615541,56103.118820128,2.9182285477843255,2.351390780137197,0.25878337,282.813208,-6.26502778,138.266,43.36004729,14.57160292,49.33742082,6.028738456879761,0.674223509874992,7584.95011,3.0,0.651980031,155.12478,10499.4488,3.0000064,0.799052683,93.3420738,7328.97619,3.0008707,0.798833852,150.913678,4252502748189542400
18511517-0617119,56442.366044475,0.7351377301335406,0.6986704168962115,0.128727553,282.813208,-6.28663889,41.045,-8.15498092,-10.44472462,-8.12384371,3.9530098154836377,0.8578143854855428,6655.98196,4.79501924,0.0688784855,18.0870824,5000.00019,4.36948225,-0.8,249.996815,6609.78025,4.54572556,0.201032353,12.9832898,4252502645116920320
18511630-0612384,56103.118820128,0.6368192180979162,0.633580070987649,0.0453993152,282.817917,-6.21066667,37.0407,36.06933192,-139.1011734,82.53303134,4.330424079788903,0.8036503423607451,9000.00446,3.51242871,0.346765986,319.917969,8556.16551,3.42273788,0.429164518,146.449785,9140.91398,3.53246311,0.240876374,269.9512,4252505432661349376
18511631-0614261,56442.366044475,0.7048357434823145,0.6969966111274519,0.0788740018,282.817958,-6.24058333,60.1707,35.95980046,-90.35118054,106.63910532,1.4533590512068775,0.6260156769333982,7337.15611,3.70397013,0.224480507,253.878531,7252.86246,3.72376209,0.150570289,118.389424,7379.93572,3.68479627,0.272858213,171.434736,4252504470588185088
18511521-0617374,56103.118820128,1.0513333623896273,0.9987041066807028,0.091819947,282.813375,-6.29372222,77.7667,34.18182958,33.49952123,44.19906868,1.05700542353942,0.4141860669730547,10422.5166,3.46202644,0.254704722,19.0666961,10369.4126,3.39556368,0.678591678,9.30714537,9999.98945,3.52343488,-0.253284479,139.156839,4252502645122097408
18511758-0615177,56442.366044475,0.7874166204048373,0.7783033445740813,0.0620705471,282.82325,-6.25491667,36.8105,37.41470761,37.78392516,37.38053511,2.208101170181529,0.8625458852070208,5889.85524,4.13932223,0.130038414,1.0,7500.93384,4.93107206,0.748716964,1.10539199,5746.62057,4.13398328,0.06708572,1.0,4252504225666065792
18511719-0622231,56103.118820128,1.124647351264782,1.0663539308767627,0.0989318518,282.821625,-6.37308333,42.6931,45.18226465,223.04901225,12.68026059,9.99999999986329,0.7714979719820239,10635.6454,3.8937781,0.29999577,92.3762479,10253.335,3.33674812,-0.8,330.0,10436.9604,3.83118853,0.246881354,68.8791406,4252498040905416704
18512009-0614221,56442.366044475,0.7270198673400285,0.7204311111052609,0.0510533801,282.833708,-6.23947222,41.6931,1.42219404,-82.02690308,1.58221455,1.8786665001222023,0.9643288028095968,6446.0644,4.21606272,0.0972458284,11.6121563,5006.40473,4.99872996,0.794269392,131.996684,6460.73028,4.16946902,0.0932130103,9.99453056,4252504573667834752
18511832-0613327,56103.118820128,0.6603821770743585,0.6588334627631601,0.0424741362,282.826333,-6.22575,33.8008,39.10905374,37.00423867,39.17699274,7.699563935345968,0.8568179528555842,9766.65925,3.84425725,0.311965908,8.91913788,9936.85426,3.77476026,-0.750749755,153.740079,9609.60118,3.8410514,0.408077298,5.91320514,4252504637975138432
18511836-0619458,56442.366044475,0.7286455012562699,0.6914329372098738,0.126959117,282.8265,-6.32938889,48.8333,37.95401978,28.04674142,40.26837699,9.976777840628424,0.8641903235639337,6786.10461,4.39558248,0.145618142,81.0073863,6499.88303,4.01986993,0.792646122,16.2226626,6688.73263,4.25210673,-0.0424595095,89.0456415,4252499316627246848
18512011-0616352,56103.118820128,0.65773644266979,0.6523187555079863,0.0607391702,282.833792,-6.27644444,39.4364,31.68972438,31.13164955,53.94365731,1.759215903279241,0.022931855521267915,9210.46094,3.63987041,0.225826338,258.414567,9496.85529,3.63451957,0.157217149,252.528711,6000.24889,4.91734054,0.769230478,1.30752848,4252504161350435456
18511846-0612131,56103.140600383,1.0349767505126897,0.9951770810784766,0.137181772,282.826917,-6.20363889,48.7301,40.75715871,38.47426613,45.68600287,1.6365257567261378,0.5003771073284481,9499.78702,3.58307634,0.442000728,82.8860536,9500.6143,3.43933184,0.616789806,55.3942701,9143.38605,3.60318719,0.771295642,246.496571,4252505428249113856
18512031-0609011,56103.118820128,0.9584779935761274,0.7408457655518392,0.37962235,282.834625,-6.15030556,65.3762,5.3661331,87.67443543,-75.74502251,1.203702168048257,0.5191357295622959,9328.60661,4.04260318,-0.244408656,165.70529,9201.2018,3.9988474,-0.128636297,27.5681867,9402.08774,4.07395338,-0.184202307,37.4706278,4252506218523086080
18512052-0614375,56442.366044475,0.776548032620521,0.735740604116516,0.129781452,282.8355,-6.24375,43.3854,24.88053806,24.93510271,10.78477431,1.2528332688934116,0.24647551264472417,6814.47716,4.87362731,0.0368238137,71.6412578,6365.82211,4.2936823,0.162493562,59.1946694,6999.72954,4.99928776,-0.793745811,269.337519,4252504367508927232
18511918-0611470,56103.140600383,0.6398743263903354,0.6375159570430595,0.0628648236,282.829917,-6.19638889,39.753,34.52661726,222.11115463,3.62656771,3.4135693419632718,0.8398583214679999,9020.13118,3.57025006,0.348326065,302.933371,9999.84485,3.83530237,-0.100719373,90.0373343,8942.40908,3.50471405,0.372961602,280.97742,4252505806206234368
18511921-0616562,56442.366044475,0.6639503513528288,0.6575442255534087,0.102743797,282.830042,-6.28227778,37.7615,38.45125239,39.29391288,36.76139303,1.6359608168098645,0.419736925677934,6801.4319,4.40000232,0.189654614,53.2531061,7017.7697,4.18084668,0.571055746,48.8586572,5999.75206,4.33320251,-0.773892538,58.8621849,4252499728944672512
18512139-0613339,56103.118820128,0.6216918625131787,0.6146700259657039,0.0645514111,282.839125,-6.22608333,31.3127,27.50113008,59.22042352,17.29953257,3.580727637286674,0.8656056084191938,9289.76627,3.8840748,0.399992596,104.396797,8109.60959,3.90186918,0.79909589,60.4450571,9691.82204,3.87669277,0.200476309,106.727156,4252504608027585792
18511973-0621247,56103.140600383,0.7857311699209867,0.7829964722610706,0.0362787051,282.832208,-6.35686111,62.9886,35.78372915,113.02730787,-31.43828827,1.2321974698145288,0.5348828200946598,9500.03629,3.59607565,0.152256583,181.887088,9607.77868,3.59563482,0.260986498,92.6906961,9542.34382,3.61680807,0.0924075826,86.3542257,4252498079676612992
18512155-0618391,56442.366044475,1.158954405190404,0.8795712669008243,0.32312248,282.83979167,-6.31086111,91.657,38.398183,57.48692594,21.60729695,2.6112148019955685,0.7544434326207099,8266.41722,4.07223151,0.223927714,82.7709602,6918.68204,3.78087555,0.153762252,29.2560909,8902.74619,4.03531406,0.30642072,94.8449169,4252499419706472960
18511996-0612272,56442.366044475,0.8392371240078961,0.8293200604120603,0.0674500259,282.833167,-6.20755556,68.9631,33.88394398,34.47444419,33.58767081,4.111136075281725,0.7357492363513525,8310.89355,3.99023255,0.374736563,49.9987217,7270.83536,3.59565171,0.132615072,49.9923504,8835.76442,4.01622693,0.585839374,49.0994761,4252504672364918912
18512156-0613236,56103.140600383,0.6528157117940404,0.651348085130033,0.032702606,282.839833,-6.22322222,42.0375,36.35028187,42.2732166,32.54183562,5.447496961009977,0.6147455162640417,8957.02946,3.78591683,0.395097899,209.997997,9230.80629,3.49871819,-0.558386246,188.037393,9000.01985,3.99932353,0.734734644,213.4116,4252504608027588096
18512307-0620045,56442.366044475,0.7831262591979244,0.7286159099301839,0.153553035,282.846125,-6.33458333,68.6507,34.18070962,40.67331923,33.46178649,3.271335087123117,0.9535691176344683,7453.12822,3.7464286,0.277728388,261.867002,5367.28246,4.09326189,0.799865798,9.93098456,7534.11984,3.73266145,0.239762324,273.834119,4252499247907732736
18512203-0609346,56442.366044475,0.8060722197996407,0.7327164824496508,0.162480098,282.841792,-6.15961111,38.5932,12.29972972,0.7940596,23.66284677,6.553607348284904,0.6933795669771603,6720.856,4.91440277,0.0591122273,78.8201709,6228.8419,4.24187162,0.766356881,32.5284437,6712.76633,4.80044666,-0.342227655,99.2212714,4252506016776931584
18512384-0625366,56442.366044475,1.0750686538422771,0.8620440856587132,0.186098008,282.849333,-6.42683333,39.9143,8.27683816,8.50213405,8.3541331,2.475998521782251,0.6514229395278575,5999.64776,4.9998173,-0.0521891327,16.152439,6474.03823,4.97089234,-0.799782892,137.115782,5821.24632,4.95604687,0.37264907,3.70702665,4252450628870806400
18512638-0613089,56103.118820128,0.6098654147814172,0.6080413438229032,0.0441735402,282.859917,-6.21913889,30.5025,49.09658004,39.36269475,50.37640792,1.5202058111889591,0.7394073272913364,9820.00015,3.94763985,0.318539669,59.980945,10000.2307,4.16598117,-0.246685282,215.793804,9549.2824,3.83547202,0.488414853,55.9299522,4252504779826260992
18512405-0612423,56103.140600383,0.6523290765126745,0.6467303407935892,0.0577089157,282.850208,-6.21175,39.9457,29.08032862,-53.34767936,131.5809591,3.016125659567636,0.5150260516970375,9148.94068,3.71122205,0.416219304,229.807016,8923.99893,3.41768438,0.43619187,133.729584,9500.01924,3.95166683,0.239330112,111.473924,4252504985984713216
18512418-0621503,56442.366044475,0.7799189711533023,0.7728912213422972,0.0484271893,282.85075,-6.36397222,67.655,33.27859787,54.64235708,30.34041299,1.0522667047138152,0.9198273530979243,7537.40708,3.74568672,0.235574694,268.738878,5011.02117,4.21726755,0.468533742,230.624392,7706.82849,3.73470424,0.199192005,269.984361,4252498384508868480
18512724-0619494,56442.366044475,0.8275366534969125,0.7828149914968261,0.138261302,282.8635,-6.33038889,46.2391,31.39117935,34.48683039,22.74983104,4.8247182366512975,0.4342976521838031,6810.20862,4.47496881,0.137973437,44.0534136,6077.07935,3.86676518,0.323965724,35.1748188,7879.99554,4.99999566,-0.0110545087,57.0294442,4252498595072686720
18512436-0616031,56442.366044475,0.8263757319868315,0.8119432750121544,0.0753500909,282.8515,-6.26752778,54.9032,35.3881115,34.13677433,38.17253552,3.2089792358008595,0.29910811478444416,7477.69959,3.90648108,0.246746721,56.8164052,7123.43398,3.47714344,0.168922644,58.0483728,9008.25425,4.65599259,0.798127217,49.9736516,4252501236367749632
18512469-0612569,56103.118820128,0.9860085367917999,0.8403013540439964,0.143618478,282.852875,-6.21580556,56.7991,32.99793214,33.99367543,38.02705248,1.3149954052771962,0.23003906240550231,8397.29886,3.15438417,0.620585521,260.950152,8999.43358,3.0260203,0.712805297,326.000845,7697.03585,3.46806379,0.797569955,81.9636573,4252504985984704768
18512857-0616178,56442.366044475,0.7791484933031771,0.7761918406562995,0.00557168612,282.869042,-6.27161111,54.3905,35.27207361,65.19160058,34.82539081,9.994285118820214,0.9188930265292596,7839.78443,4.00719292,0.222179237,49.9986331,14302.3297,4.75763976,0.799998403,24.7221833,7788.86472,3.91965627,0.290716908,48.8229754,4252501270727470720
18512907-0623148,56103.140600383,0.7216957189643562,0.7203205489106607,0.0278504014,282.871125,-6.38744444,45.6723,34.39441963,111.55626425,5.83113433,1.3160161724434194,0.7070888956538168,9500.2451,3.67364876,0.309042605,133.396907,9677.71175,3.87819254,0.132789774,57.8957738,9500.24416,3.59085368,0.202623028,101.3496,4252498114036242048
18512544-0613550,56103.118820128,0.860242278991163,0.8593658723241553,-0.0011066481,282.856,-6.23194444,70.9848,18.36815245,17.41854194,19.32607626,1.7984016964672476,0.6258879194563937,9500.16965,3.27187665,0.174303818,135.147403,9518.2212,3.2513985,-0.360420686,121.366797,9500.09214,3.28033238,0.554050167,150.488558,4252504401869123456
18513150-0622062,56103.118820128,1.1431293666425495,1.141680168124397,0.00906424897,282.88125,-6.36838889,88.3326,36.91676413,36.1034481,37.44570215,1.1879723229402308,0.5485143941857719,9357.13005,3.0000002,0.542543403,89.9868387,9384.70785,3.01152945,0.253207314,85.9664629,9375.85681,3.00057512,0.755117533,89.9979033,4252498217121812224
18513159-0620180,56442.366044475,0.7570312149900359,0.7502344645924196,0.0533818003,282.881625,-6.33833333,62.2744,36.09839584,44.39457458,31.36488304,1.0019229583276525,0.591995621997564,7864.58038,3.90152486,0.300003606,133.813677,8999.89108,4.05960577,0.746993721,120.454551,7327.85581,3.63380207,0.182256793,138.344528,4252498560712905856
18513159-0620582,56442.366044475,0.6723087861251261,0.6686268058884169,0.0422450607,282.881625,-6.3495,36.3842,33.88947572,65.91051572,33.76884186,3.0389042771762558,0.9265310532346892,6757.12979,4.40001029,0.192175617,53.0364701,6411.0896,4.79626501,-0.718554132,284.904401,6671.11759,4.22948512,0.219237401,50.0085996,4252498320195584128
18513636-0616190,56442.366044475,0.689628192886203,0.6454225942658437,0.146565589,282.9015,-6.27194444,34.8168,43.88446208,15.31748656,66.00308182,3.125034041865979,0.6313857700520472,6649.33477,4.49783781,0.147505844,67.3119247,5763.21178,4.03379837,0.264649292,23.9041157,6962.49833,4.53865967,0.0736402614,46.8668287,4252501103334148608
18513697-0619375,56442.366044475,0.834804578933615,0.823835613317788,0.0779780557,282.904042,-6.32708333,55.7719,31.02685176,26.54234575,68.42068305,1.3614977802118038,0.10441822352371578,7022.32924,3.76938821,0.0999921509,61.2520005,6939.74811,3.63528695,0.0643258404,55.9949942,8735.34325,4.99931048,0.799972143,9.94518235,4252500033776558336
18513766-0611051,56103.118820128,0.696521112482656,0.6943841274873777,0.0285784356,282.906917,-6.18475,34.3896,-32.42789372,-133.97913922,-25.40565952,3.8055735760326566,0.9000368687212315,7684.36018,3.40576913,0.178838652,118.73533,8164.81025,3.80865644,0.141978323,90.0371023,7633.42753,3.3478923,0.182736715,110.004285,4254006158547179904
18513864-0616468,56442.366044475,0.6738467037769155,0.6654266189487097,0.0680773519,282.911,-6.27966667,42.4036,38.00077704,33.77676405,43.76224372,4.318014302274864,0.6049451170625476,6867.54753,3.89597518,0.104319392,175.178399,7146.69887,3.56852564,0.796725531,144.007082,6500.13467,3.89649212,-0.618303126,198.770774,4252501034614646400
18513463-0613176,56442.366044475,0.6953442862724698,0.6848681442009917,0.0950852638,282.894292,-6.22155556,33.2904,62.37251019,62.08897737,63.30368835,6.9103541395068655,0.4080003378478137,6347.11062,4.14072351,0.0103421776,14.5531285,6499.90404,3.84051247,0.31227407,1.27160785,5826.34723,4.70063054,-0.789033136,28.4897974,4252504745466478592
18514000-0610405,56442.366044475,1.6569878364210404,1.4993687209153974,0.15932043,282.916667,-6.17791667,64.5415,34.69024111,35.93547042,12.73960827,6.765193345134126,0.4274406214924385,8836.9613,3.82222065,0.38888943,39.6002762,8708.59193,3.37828952,0.714733064,24.7872571,9087.1918,4.39038067,0.60865549,188.637806,4254006197282728832
18513500-0610312,56103.118820128,0.6920406602015502,0.6911649200386764,0.0474811339,282.895833,-6.17533333,52.3099,4.43923827,49.57304843,0.36102805,2.8890203172868576,0.9263886325442823,8955.03974,4.05842829,0.499997388,107.574133,8999.43455,4.65761487,0.676446005,68.9893231,8966.65275,4.01381217,0.47814088,105.642073,4254006364705609856
18514013-0617206,56103.118820128,0.9121475419270145,0.8923404373766947,0.0765815852,282.917208,-6.28905556,91.9915,11.91384705,13.38322091,8.36092307,4.52573326361191,0.21358341839036607,12378.7767,3.66747498,-0.60001307,30.0103055,12274.4467,3.52968779,-0.799376378,22.0579934,9500.11393,4.4211289,-0.799937977,100.176609,4252500278700384256
18513592-0618453,56103.140600383,0.7859006212344136,0.7157629802787958,0.175642728,282.899667,-6.31258333,42.9408,-28.32457917,166.67009984,-31.41864573,3.2234035103812753,0.9358233943776236,9670.3013,3.99204304,0.134015944,48.0992921,6556.85926,4.09017492,0.714582241,10.0177546,9947.88146,3.97210456,0.436577801,48.0796617,4252500136849440000

